Rewriting and Inductive Reasoning

Rewriting techniques based on reduction orderings generate "just enough" consequences to retain first-order completeness. This is ideal for superposition-based first-order theorem proving, but for at least one approach to inductive reasoning we show that we are missing crucial consequences. We therefore extend the superposition calculus with rewriting-based techniques to generate sufficient consequences for automating induction in saturation. When applying our work within the unit-equational fragment, our experiments with the theorem prover Vampire show significant improvements for inductive reasoning.

==> consequence-measurements/MSC014-10.txt <==
2 42 42 44 42 44
3 194 194 236 266 308
4 1938 1938 2132 3594 3860
5 10898 10898 12836 23786 27380
6 91602 91602 102500 246762 270548
7 575570 575570 667172 1742186 1988948

==> consequence-measurements/SWV506-1.040.txt <==
2 7 9 8 10
3 24 31 31 39
4 84 108 128 159
5 296 385 532 665
6 1054 1393 2182 2765
7 3759 5041 8812 11314
8 13467 18288 35166 45693
9 48306 66317 138935 182442
10 173680 240679 544719 721965

==> consequence-measurements/SYO640-10.txt <==
2 42 42 48 42 48
3 474 474 518 690 734
4 6090 6090 6579 11058 11763
5 86442 86442 92697 189906 201201
6 1299498 1299498 1388049 3346962 3540669

==> figure1/kbo/all-times.txt <==
 1 0.005716362
 2 0.006102463
 3 0.006846633
 4 0.007189213
 5 0.007515233
 6 0.007526603
 7 0.007751013
 8 0.008436854
 9 0.008470854
10 0.008582533
11 0.009033192
12 0.009418944
13 0.009469804
14 0.009526743
15 0.009529313
16 0.009537283
17 0.009681384
18 0.009742494
19 0.009751084
20 0.009891544
21 0.010022194
22 0.010048244
23 0.010132344
24 0.010148425
25 0.010354854
26 0.010356195
27 0.010423294
28 0.010599974
29 0.010603615
30 0.010687004
31 0.010749054
32 0.010763294
33 0.011046544
34 0.011092455
35 0.011102444
36 0.011129544
37 0.011146095
38 0.011167944
39 0.011337364
40 0.011438565
41 0.011473444
42 0.011619115
43 0.011669075
44 0.011717885
45 0.011780735
46 0.011810945
47 0.011889905
48 0.012046664
49 0.012091205
50 0.012304594
51 0.012309395
52 0.012353055
53 0.012372494
54 0.012411105
55 0.012416185
56 0.012421335
57 0.012467815
58 0.012589076
59 0.012595334
60 0.012644686
61 0.012656885
62 0.012727765
63 0.012762965
64 0.012772506
65 0.012830534
66 0.012848445
67 0.012925356
68 0.012989204
69 0.013026756
70 0.013027865
71 0.013091426
72 0.013329295
73 0.013379446
74 0.013434606
75 0.013622145
76 0.013670805
77 0.013730466
78 0.013780765
79 0.013830466
80 0.013999225
81 0.014038645
82 0.014043735
83 0.014158145
84 0.014269576
85 0.014442346
86 0.014493225
87 0.014618046
88 0.014641596
89 0.014783426
90 0.014815826
91 0.014884806
92 0.015074356
93 0.015102446
94 0.015152716
95 0.015215016
96 0.015310717
97 0.015476736
98 0.015524656
99 0.015809826
100 0.016030507
101 0.016148106
102 0.016328906
103 0.016344837
104 0.016374936
105 0.016430557
106 0.016555546
107 0.016590977
108 0.016622626
109 0.016623147
110 0.016715207
111 0.016748657
112 0.016768717
113 0.016860766
114 0.016862426
115 0.017077305
116 0.017081387
117 0.017311597
118 0.017405506
119 0.017551087
120 0.017678287
121 0.017768937
122 0.017811707
123 0.017862607
124 0.017890137
125 0.017945147
126 0.017955268
127 0.018185128
128 0.018360787
129 0.018396657
130 0.018585598
131 0.018629738
132 0.019071067
133 0.019520368
134 0.019732538
135 0.020744598
136 0.021095039
137 0.021246909
138 0.021247328
139 0.021557368
140 0.021737568
141 0.021932778
142 0.021947609
143 0.022573449
144 0.022764939
145 0.02279062
146 0.02289915
147 0.02306157
148 0.023083509
149 0.02354438
150 0.023559859
151 0.02360447
152 0.02412963
153 0.0246271
154 0.02463154
155 0.02491851
156 0.02531032
157 0.02549144
158 0.02630414
159 0.026343791
160 0.0264009
161 0.02645651
162 0.026787901
163 0.027013691
164 0.027282761
165 0.027824341
166 0.02799683
167 0.028326421
168 0.028614951
169 0.029239053
170 0.029873691
171 0.030710692
172 0.031084052
173 0.032755964
174 0.033856583
175 0.034306993
176 0.035585034
177 0.036739425
178 0.036793745
179 0.038247365
180 0.040702517
181 0.041281907
182 0.042046456
183 0.043046597
184 0.043080507
185 0.045527298
186 0.045997849
187 0.048557827
188 0.05108626
189 0.051687801
190 0.052343631
191 0.054379602
192 0.054971382
193 0.055064671
194 0.066080806
195 0.068289087
196 0.069144807
197 0.069646498
198 0.072188168
199 0.072611749
200 0.07453981
201 0.075267121
202 0.07559996
203 0.078502751
204 0.078732162
205 0.079504022
206 0.083088363
207 0.086853544
208 0.089240635
209 0.091454057
210 0.093251666
211 0.101867451
212 0.106545732
213 0.108522453
214 0.111272514
215 0.114968317
216 0.12520071
217 0.131570301
218 0.132720183
219 0.132830753
220 0.138233536
221 0.141310496
222 0.146078308
223 0.15104048
224 0.152210821
225 0.154043222
226 0.159912603
227 0.164210136
228 0.165115226
229 0.183121353
230 0.183713464
231 0.186664784
232 0.193887338
233 0.207465743
234 0.211850166
235 0.249077139
236 0.252008351
237 0.254953832
238 0.260087005
239 0.270572008
240 0.280606572
241 0.304109422
242 0.305529752
243 0.335390564
244 0.344432358
245 0.393328308
246 0.420645828
247 0.422041879
248 0.565951097
249 0.577335701
250 0.613047226
251 0.643314827
252 0.715978347
253 0.765184367
254 0.769478658
255 0.780061563
256 0.865389456
257 0.891363737
258 1.216286556
259 2.234026494
260 2.553482772
261 2.714969276
262 2.960331145
263 3.041742437
264 4.394628509
265 4.418914419
266 4.505254283
267 4.973651092
268 5.115075597
269 5.668367048
270 5.750700902
271 6.836115996
272 7.142588537
273 7.680246355
274 8.839118716
275 11.672246572
276 11.923496343
277 13.383328834
278 14.544363031
279 16.183762399
280 19.633996739
281 19.767616532
282 22.009110159
283 23.617508491
284 27.390240074
285 27.791909644
286 29.164838755
287 32.644065317
288 39.688041384
289 52.14079053
290 52.170318892
291 60

==> figure1/kbo/baseline-times.txt <==
 1 0.005879803
 2 0.006396983
 3 0.007004993
 4 0.007020993
 5 0.007173523
 6 0.007239953
 7 0.007319723
 8 0.007420833
 9 0.007635773
10 0.007653223
11 0.008076483
12 0.008078383
13 0.008609714
14 0.008886913
15 0.009180584
16 0.009199314
17 0.009233633
18 0.009587214
19 0.009722534
20 0.009816164
21 0.009829724
22 0.009897994
23 0.009906144
24 0.010004073
25 0.010014304
26 0.010037334
27 0.010038434
28 0.010105184
29 0.010204064
30 0.010248594
31 0.010266894
32 0.010341944
33 0.010354184
34 0.010458794
35 0.010479544
36 0.010582184
37 0.010614844
38 0.010640665
39 0.010645944
40 0.010824375
41 0.010894925
42 0.010916125
43 0.010925064
44 0.010962584
45 0.011009535
46 0.011206854
47 0.011269554
48 0.011270675
49 0.011382215
50 0.011400935
51 0.011412064
52 0.011468145
53 0.011550554
54 0.011561144
55 0.011692964
56 0.011763545
57 0.011796115
58 0.011895835
59 0.011920525
60 0.011928284
61 0.011933484
62 0.011976755
63 0.011984745
64 0.012119395
65 0.012176415
66 0.012213705
67 0.012228775
68 0.012267764
69 0.012356935
70 0.012401905
71 0.012411195
72 0.012417205
73 0.012421535
74 0.012437775
75 0.012446245
76 0.012507255
77 0.012524495
78 0.012546295
79 0.012568825
80 0.012575205
81 0.012625485
82 0.012652316
83 0.012687455
84 0.012702126
85 0.012824545
86 0.012890415
87 0.012977045
88 0.012979456
89 0.012998915
90 0.013115146
91 0.013158545
92 0.013167475
93 0.013244616
94 0.013318235
95 0.013352355
96 0.013384096
97 0.013405175
98 0.013434206
99 0.013439605
100 0.013592096
101 0.013612326
102 0.013635356
103 0.013651736
104 0.013693476
105 0.013704375
106 0.013781805
107 0.013803845
108 0.013834126
109 0.013850046
110 0.013856736
111 0.013871085
112 0.013918656
113 0.013932456
114 0.014021545
115 0.014082996
116 0.014086305
117 0.014103455
118 0.014176816
119 0.014195906
120 0.014245316
121 0.014272636
122 0.014290326
123 0.014487486
124 0.014545326
125 0.014560866
126 0.014578536
127 0.014584076
128 0.014590496
129 0.014669646
130 0.014678456
131 0.014952516
132 0.014988217
133 0.015112706
134 0.015323556
135 0.015361246
136 0.015390946
137 0.015636606
138 0.015709537
139 0.015863587
140 0.015904146
141 0.015926017
142 0.016008057
143 0.016009106
144 0.016112767
145 0.016123977
146 0.016167177
147 0.016260757
148 0.016362116
149 0.016395197
150 0.016514217
151 0.016771307
152 0.016871337
153 0.016945667
154 0.016948456
155 0.017082787
156 0.017085617
157 0.017191846
158 0.017604057
159 0.017644247
160 0.017649487
161 0.018045987
162 0.018112927
163 0.018187407
164 0.018221797
165 0.018261257
166 0.018262378
167 0.018904498
168 0.019043387
169 0.019071937
170 0.019294488
171 0.019970438
172 0.020061778
173 0.020120338
174 0.020143399
175 0.020358239
176 0.020365959
177 0.020371968
178 0.020429618
179 0.020555558
180 0.020581939
181 0.021725939
182 0.021972909
183 0.022751889
184 0.0235028
185 0.02431304
186 0.02460291
187 0.02469398
188 0.02471097
189 0.0248324
190 0.02509855
191 0.025346221
192 0.025688041
193 0.02588377
194 0.02598253
195 0.02642704
196 0.02770395
197 0.029693731
198 0.030431873
199 0.030444392
200 0.031068032
201 0.032362283
202 0.033205453
203 0.033563394
204 0.034129684
205 0.035804915
206 0.041188996
207 0.043136527
208 0.045710969
209 0.051953091
210 0.052173221
211 0.055487211
212 0.061937005
213 0.063425575
214 0.068104197
215 0.068265247
216 0.068287007
217 0.068720938
218 0.070989519
219 0.07461892
220 0.075778299
221 0.078894562
222 0.081209542
223 0.083427233
224 0.086175855
225 0.089648685
226 0.104425582
227 0.118084537
228 0.120889399
229 0.12782583
230 0.130924102
231 0.136207444
232 0.155661991
233 0.158187853
234 0.159617625
235 0.174487
236 0.195603659
237 0.195832659
238 0.19932929
239 0.25010078
240 0.332934123
241 0.376376701
242 0.392651198
243 0.397121249
244 0.398038989
245 0.436131444
246 0.439075856
247 0.49765005
248 0.637860106
249 1.09976527
250 1.887722825
251 1.994195119
252 2.101873172
253 3.030384843
254 3.17022707
255 3.836414967
256 4.191089275
257 4.901085793
258 4.963967717
259 5.997621368
260 7.610380146
261 7.777787803
262 9.241054538
263 12.008426865
264 13.384882948
265 13.720560192
266 14.130398216
267 16.155864756
268 17.470091241
269 19.640768312
270 19.691828872
271 60

==> figure1/kbo/ltr-times.txt <==
 1 0.005789093
 2 0.006057363
 3 0.006265262
 4 0.006723752
 5 0.007028852
 6 0.007274373
 7 0.008132633
 8 0.008258373
 9 0.008415193
10 0.008659973
11 0.008949944
12 0.008994404
13 0.009054664
14 0.009059743
15 0.009147143
16 0.009264924
17 0.009277224
18 0.009325414
19 0.009353222
20 0.009638294
21 0.009761934
22 0.009894824
23 0.009981844
24 0.009986054
25 0.010089174
26 0.010096774
27 0.010113364
28 0.010213464
29 0.010398504
30 0.010457764
31 0.010491004
32 0.010626865
33 0.010733614
34 0.010804294
35 0.010846354
36 0.010848864
37 0.010914714
38 0.010919624
39 0.010983874
40 0.010986894
41 0.011029335
42 0.011041414
43 0.011094824
44 0.011254435
45 0.011272954
46 0.011327615
47 0.011341374
48 0.011428894
49 0.011437285
50 0.011449905
51 0.011502235
52 0.011526385
53 0.011685185
54 0.011695645
55 0.012026734
56 0.012048645
57 0.012311535
58 0.012347425
59 0.012403284
60 0.012552535
61 0.012631215
62 0.012681146
63 0.012885095
64 0.012949675
65 0.013039605
66 0.013119495
67 0.013131955
68 0.013144105
69 0.013173435
70 0.013195746
71 0.013299566
72 0.013572896
73 0.013584286
74 0.013699286
75 0.013776376
76 0.013781376
77 0.013797805
78 0.013944005
79 0.013955516
80 0.013960435
81 0.014032205
82 0.014053215
83 0.014312646
84 0.014358026
85 0.014540636
86 0.014585806
87 0.014599846
88 0.014692306
89 0.014696596
90 0.014907596
91 0.014924766
92 0.015037196
93 0.015154176
94 0.015165346
95 0.015185536
96 0.015260066
97 0.015308247
98 0.015309975
99 0.015566527
100 0.015568836
101 0.015714645
102 0.015714826
103 0.016026736
104 0.016032827
105 0.016156046
106 0.016186367
107 0.016209366
108 0.016365865
109 0.016487747
110 0.016571367
111 0.016686556
112 0.016689977
113 0.016737746
114 0.016781706
115 0.016839797
116 0.017191337
117 0.017293567
118 0.017357208
119 0.017494177
120 0.017742957
121 0.017955547
122 0.018576238
123 0.018779597
124 0.018781437
125 0.018807087
126 0.019021277
127 0.019082038
128 0.019288868
129 0.019409278
130 0.019410278
131 0.019562168
132 0.019680878
133 0.019847038
134 0.020200028
135 0.020568048
136 0.020935438
137 0.021009979
138 0.021249159
139 0.021432209
140 0.021580159
141 0.021891379
142 0.021954409
143 0.022455449
144 0.022607749
145 0.023268979
146 0.02361276
147 0.023778729
148 0.02382309
149 0.023840739
150 0.02391248
151 0.02407251
152 0.02409806
153 0.02461442
154 0.02478182
155 0.024811511
156 0.02534117
157 0.02547083
158 0.025597651
159 0.025636551
160 0.02564938
161 0.026803391
162 0.027131791
163 0.02800932
164 0.028670661
165 0.028794531
166 0.028949363
167 0.028978962
168 0.029204371
169 0.029367501
170 0.029382881
171 0.030944763
172 0.031737882
173 0.032236453
174 0.033526493
175 0.034357273
176 0.034765894
177 0.035065224
178 0.035828254
179 0.036514813
180 0.039063616
181 0.040418347
182 0.041004556
183 0.041714617
184 0.042101726
185 0.044635257
186 0.046085068
187 0.046360498
188 0.048042329
189 0.04877204
190 0.05038826
191 0.05112339
192 0.052885111
193 0.055390594
194 0.057595603
195 0.057745984
196 0.057885983
197 0.060748125
198 0.060883235
199 0.064944216
200 0.068869448
201 0.069694528
202 0.069888008
203 0.072544359
204 0.072605019
205 0.072695939
206 0.073099279
207 0.07389571
208 0.07653758
209 0.077021591
210 0.077430611
211 0.077720891
212 0.0778924
213 0.082482773
214 0.092046057
215 0.097544199
216 0.116726707
217 0.117429127
218 0.122099599
219 0.12485689
220 0.129607202
221 0.130968211
222 0.132845103
223 0.134048214
224 0.143271297
225 0.145057138
226 0.14939539
227 0.151506451
228 0.154999862
229 0.156015282
230 0.162438385
231 0.169930368
232 0.17217264
233 0.183360414
234 0.186469415
235 0.229817052
236 0.243888398
237 0.246023238
238 0.257639943
239 0.286521245
240 0.310997515
241 0.311086135
242 0.318957439
243 0.332801672
244 0.337329476
245 0.402108591
246 0.418804277
247 0.419013578
248 0.506229663
249 0.518207258
250 0.557911612
251 0.607979784
252 0.644258688
253 0.657386943
254 0.710775994
255 0.722121938
256 0.82221227
257 0.82290949
258 0.902386761
259 2.17237529
260 2.219113058
261 2.414959477
262 2.759931235
263 4.19526085
264 4.255261843
265 4.354453743
266 4.958653955
267 4.959651275
268 5.012587755
269 5.650225122
270 6.42204269
271 6.715564148
272 7.073953412
273 7.833140604
274 8.912994187
275 11.441164829
276 11.84282418
277 12.450188983
278 13.379591006
279 13.653275545
280 13.813227148
281 13.853966245
282 14.33854462
283 19.547794474
284 19.724572774
285 21.18551868
286 22.886402301
287 33.584546472
288 41.645524798
289 49.550682942
290 50.42136577
291 60

==> figure1/kbo/up-ltr-grwc-indrc-times.txt <==
 1 0.005815122
 2 0.006107092
 3 0.006652102
 4 0.006888282
 5 0.007528133
 6 0.007795903
 7 0.007863733
 8 0.008027223
 9 0.008137863
10 0.009039214
11 0.009073853
12 0.009100614
13 0.009293524
14 0.009477404
15 0.009541724
16 0.009543924
17 0.009665614
18 0.009769454
19 0.009780254
20 0.009995784
21 0.010003244
22 0.010088014
23 0.010093235
24 0.010106264
25 0.010181574
26 0.010283104
27 0.010292654
28 0.010292994
29 0.010364384
30 0.010565845
31 0.010669895
32 0.010707984
33 0.010880235
34 0.010902924
35 0.010950445
36 0.010987384
37 0.011026425
38 0.011091204
39 0.011291064
40 0.011347984
41 0.011382214
42 0.011446514
43 0.011495775
44 0.011528895
45 0.011546785
46 0.011636484
47 0.011662675
48 0.011693855
49 0.011733014
50 0.011878054
51 0.011881935
52 0.011904545
53 0.011949614
54 0.011995595
55 0.012193705
56 0.012229815
57 0.012242235
58 0.012313075
59 0.012342595
60 0.012376016
61 0.012556816
62 0.012596745
63 0.012736625
64 0.012758525
65 0.012780905
66 0.012800745
67 0.012878085
68 0.012892255
69 0.012892535
70 0.012897305
71 0.013012595
72 0.013026545
73 0.013132095
74 0.013151596
75 0.013173516
76 0.013267575
77 0.013284595
78 0.013311256
79 0.013335185
80 0.013448135
81 0.013539775
82 0.013644346
83 0.013648475
84 0.013663396
85 0.013710505
86 0.013750386
87 0.013770795
88 0.013792086
89 0.013796536
90 0.013829306
91 0.013902926
92 0.013908046
93 0.013911576
94 0.013951005
95 0.013955876
96 0.013969336
97 0.014055806
98 0.014103066
99 0.014105145
100 0.014136596
101 0.014176446
102 0.014203725
103 0.014272236
104 0.014363546
105 0.014367635
106 0.014382546
107 0.014417856
108 0.014428996
109 0.014438646
110 0.014534136
111 0.014611306
112 0.014661026
113 0.014681506
114 0.015019756
115 0.015163726
116 0.015272496
117 0.015329976
118 0.015330516
119 0.015403946
120 0.015458486
121 0.015464786
122 0.015638355
123 0.015675317
124 0.015718426
125 0.015781086
126 0.015839506
127 0.015864136
128 0.015964936
129 0.016049636
130 0.016096777
131 0.016279977
132 0.016281886
133 0.016296816
134 0.016373497
135 0.016395837
136 0.016512666
137 0.016553017
138 0.016589997
139 0.016660816
140 0.016712746
141 0.016867487
142 0.016887407
143 0.016985057
144 0.017182627
145 0.017183027
146 0.017417197
147 0.017578727
148 0.017614917
149 0.017631707
150 0.017649427
151 0.017803377
152 0.017824557
153 0.017835886
154 0.017843557
155 0.018074968
156 0.018131007
157 0.018155737
158 0.018205848
159 0.018385957
160 0.018689657
161 0.018784778
162 0.019008647
163 0.019263998
164 0.019283117
165 0.019418898
166 0.019755398
167 0.020097218
168 0.020207629
169 0.020307039
170 0.020665769
171 0.020755488
172 0.021533269
173 0.021707628
174 0.022152928
175 0.022404769
176 0.022434118
177 0.022770049
178 0.022806369
179 0.02344185
180 0.02385497
181 0.024372739
182 0.02498756
183 0.02506689
184 0.0251927
185 0.02556824
186 0.02583239
187 0.02603099
188 0.02667585
189 0.026691521
190 0.026832851
191 0.0269605
192 0.026979971
193 0.027062651
194 0.027231671
195 0.027276471
196 0.027429271
197 0.028494841
198 0.028523531
199 0.028847991
200 0.028864811
201 0.028905371
202 0.029342812
203 0.029725922
204 0.029981042
205 0.033387704
206 0.033473354
207 0.033790673
208 0.034264434
209 0.036493155
210 0.038078736
211 0.038615995
212 0.039231816
213 0.041316536
214 0.041365317
215 0.042281637
216 0.043824168
217 0.044678207
218 0.046404849
219 0.0485413
220 0.050114261
221 0.0506308
222 0.060765885
223 0.064677416
224 0.065514626
225 0.065853047
226 0.072519489
227 0.07257676
228 0.075682399
229 0.076701411
230 0.077568291
231 0.082530933
232 0.083722784
233 0.088843516
234 0.091104895
235 0.092075737
236 0.097224848
237 0.0983514
238 0.100636041
239 0.106198263
240 0.112227825
241 0.114683317
242 0.115601226
243 0.120129499
244 0.130001312
245 0.131416703
246 0.135513553
247 0.136185244
248 0.140218507
249 0.142438978
250 0.146744048
251 0.153960072
252 0.164408146
253 0.178069212
254 0.178692521
255 0.181732532
256 0.187526305
257 0.187945625
258 0.193288608
259 0.211040804
260 0.229843361
261 0.230507112
262 0.243273286
263 0.267872098
264 0.271972149
265 0.287934066
266 0.288203035
267 0.343268627
268 0.375882541
269 0.440575907
270 0.446628798
271 0.448891739
272 0.493568169
273 0.772566839
274 0.803999582
275 0.980371402
276 1.121128299
277 1.240063397
278 1.509426624
279 2.100006231
280 3.416498147
281 3.54545501
282 4.656512154
283 4.74613805
284 5.044518589
285 5.283549735
286 5.554691092
287 5.701694622
288 6.187502945
289 6.586973645
290 8.027809483
291 8.621122901
292 8.963907408
293 9.220210421
294 9.317846209
295 9.389357859
296 9.799234152
297 9.998076529
298 11.458415485
299 11.887020037
300 11.962332598
301 14.643403372
302 25.781253147
303 25.931115669
304 29.108080699
305 36.77920003
306 38.385493402
307 53.975382394
308 60

==> figure1/kbo/up-ltr-grwc-times.txt <==
 1 0.006108902
 2 0.006204452
 3 0.006753463
 4 0.007097703
 5 0.007319463
 6 0.007396413
 7 0.007878163
 8 0.008254263
 9 0.008461003
10 0.008533313
11 0.008684734
12 0.008815834
13 0.008835534
14 0.008981523
15 0.009071273
16 0.009283034
17 0.009312574
18 0.009403303
19 0.009702444
20 0.009781904
21 0.009917614
22 0.009928314
23 0.009997034
24 0.010062393
25 0.010095904
26 0.010105344
27 0.010188435
28 0.010252784
29 0.010287494
30 0.010366204
31 0.010520685
32 0.010547684
33 0.010774084
34 0.010900664
35 0.010939835
36 0.011002045
37 0.011092534
38 0.011123215
39 0.011150524
40 0.011168025
41 0.011200714
42 0.011202254
43 0.011222755
44 0.011350875
45 0.011402494
46 0.011433005
47 0.011437904
48 0.011617835
49 0.011639364
50 0.011689505
51 0.011695795
52 0.011710525
53 0.011714625
54 0.011715175
55 0.011811985
56 0.011874315
57 0.011882775
58 0.011915484
59 0.011929965
60 0.011978775
61 0.012032295
62 0.012041455
63 0.012113184
64 0.012119115
65 0.012233665
66 0.012279065
67 0.012280145
68 0.012282515
69 0.012283025
70 0.012325795
71 0.012459765
72 0.012527355
73 0.012569755
74 0.012677545
75 0.012720725
76 0.012730795
77 0.012760345
78 0.012854175
79 0.013133435
80 0.013133805
81 0.013202045
82 0.013252496
83 0.013440785
84 0.013513416
85 0.013519705
86 0.013523305
87 0.013541765
88 0.013589156
89 0.013793056
90 0.013867145
91 0.013922755
92 0.013955245
93 0.013998606
94 0.014004556
95 0.014050425
96 0.014062186
97 0.014319486
98 0.014330776
99 0.014343616
100 0.014350496
101 0.014372075
102 0.014383766
103 0.014384156
104 0.014443896
105 0.014501675
106 0.014539846
107 0.014570636
108 0.014891686
109 0.015069117
110 0.015098096
111 0.015117837
112 0.015242057
113 0.015436237
114 0.015564077
115 0.015838976
116 0.015948027
117 0.015949707
118 0.016016046
119 0.016030246
120 0.016049987
121 0.016053316
122 0.016133467
123 0.016156957
124 0.016382937
125 0.016463017
126 0.016495546
127 0.016655647
128 0.016705037
129 0.016728306
130 0.016781647
131 0.016807707
132 0.016920007
133 0.016923877
134 0.017227907
135 0.017246867
136 0.017256077
137 0.017419257
138 0.017438707
139 0.017554917
140 0.017604707
141 0.017619537
142 0.017876027
143 0.017914277
144 0.017918767
145 0.017971687
146 0.018012227
147 0.018050988
148 0.018084697
149 0.018108758
150 0.018150837
151 0.018204947
152 0.018229347
153 0.018342538
154 0.018546367
155 0.018580818
156 0.018582597
157 0.018623448
158 0.018848747
159 0.018883937
160 0.018945677
161 0.019129367
162 0.019326957
163 0.019701338
164 0.019737888
165 0.019763527
166 0.019941908
167 0.020052167
168 0.021068289
169 0.021254498
170 0.021575529
171 0.022106979
172 0.022999799
173 0.02331247
174 0.023825329
175 0.023901029
176 0.02403765
177 0.02437117
178 0.024675659
179 0.02488315
180 0.024949391
181 0.02514062
182 0.02537464
183 0.02542403
184 0.02552141
185 0.025547401
186 0.026237351
187 0.02666491
188 0.02703617
189 0.027190291
190 0.027275561
191 0.02773345
192 0.027935602
193 0.028835512
194 0.029118201
195 0.029169502
196 0.029471372
197 0.030848182
198 0.031224453
199 0.033631753
200 0.034113443
201 0.034623884
202 0.034662654
203 0.035179005
204 0.036019185
205 0.036424134
206 0.036545315
207 0.039681926
208 0.039932646
209 0.041657556
210 0.043298358
211 0.047661479
212 0.048748559
213 0.051201111
214 0.056232153
215 0.056287663
216 0.063684696
217 0.064624506
218 0.065216586
219 0.068453247
220 0.068999747
221 0.072846449
222 0.072961799
223 0.074606729
224 0.078799322
225 0.080307512
226 0.080603782
227 0.088231645
228 0.090485616
229 0.093253578
230 0.096892499
231 0.097278589
232 0.097759849
233 0.106717793
234 0.114967456
235 0.117113697
236 0.12517491
237 0.12671016
238 0.128399411
239 0.132357672
240 0.133940624
241 0.134872524
242 0.140579177
243 0.142103847
244 0.142780706
245 0.158503453
246 0.162420945
247 0.179285441
248 0.183130214
249 0.187059526
250 0.190907236
251 0.192284307
252 0.19983674
253 0.2263111
254 0.227071782
255 0.2272226
256 0.228850662
257 0.267510237
258 0.277034331
259 0.293069598
260 0.30076389
261 0.32559632
262 0.409768023
263 0.413708755
264 0.445331269
265 0.449418909
266 0.544750107
267 0.588966677
268 0.789935527
269 0.79959143
270 0.806848594
271 0.811486496
272 1.092442767
273 1.381303933
274 1.451447041
275 1.964275217
276 1.968080288
277 2.077167841
278 2.780896502
279 3.112863105
280 3.455634493
281 5.324388739
282 6.273525249
283 6.326127141
284 6.335988766
285 6.502277123
286 6.887449307
287 7.207923065
288 7.754684894
289 8.616634628
290 9.364014048
291 9.387611517
292 9.818282391
293 9.94354775
294 11.788161399
295 12.016246789
296 17.078424156
297 17.978740015
298 26.091971704
299 26.676321627
300 30.843521506
301 44.509355633
302 46.550512681
303 60

==> figure1/kbo/up-ltr-indrc-times.txt <==
 1 0.005677532
 2 0.005790062
 3 0.006032932
 4 0.006352542
 5 0.006361243
 6 0.006811843
 7 0.007212213
 8 0.007551843
 9 0.007982393
10 0.008075693
11 0.008246773
12 0.008622734
13 0.008643994
14 0.008832144
15 0.009281383
16 0.009406503
17 0.009459054
18 0.009582244
19 0.009609964
20 0.009664903
21 0.009703004
22 0.009760724
23 0.009932564
24 0.010353664
25 0.010433864
26 0.010462124
27 0.010561524
28 0.010635444
29 0.010645724
30 0.010653784
31 0.010762674
32 0.011020895
33 0.011064195
34 0.011123694
35 0.011143145
36 0.011208785
37 0.011330344
38 0.011330424
39 0.011367095
40 0.011390315
41 0.011406954
42 0.011420455
43 0.011431025
44 0.011431795
45 0.011646124
46 0.011659295
47 0.011704795
48 0.011722615
49 0.012089645
50 0.012176135
51 0.012242125
52 0.012394345
53 0.012408085
54 0.012409395
55 0.012534565
56 0.012558244
57 0.012562375
58 0.012707815
59 0.012764556
60 0.012843365
61 0.012864475
62 0.012940064
63 0.012984905
64 0.013057385
65 0.013082195
66 0.013103145
67 0.013206655
68 0.013272135
69 0.013327825
70 0.013412986
71 0.013445465
72 0.013467706
73 0.013479755
74 0.013544725
75 0.013557626
76 0.013597625
77 0.013606435
78 0.013633495
79 0.013668196
80 0.013857946
81 0.013872144
82 0.014019026
83 0.014033196
84 0.014062375
85 0.014214815
86 0.014257726
87 0.014340555
88 0.014351876
89 0.014520636
90 0.014527866
91 0.014628506
92 0.014679146
93 0.014712226
94 0.014715436
95 0.014843016
96 0.014861366
97 0.014863905
98 0.014950526
99 0.014957406
100 0.015035126
101 0.015086136
102 0.015225906
103 0.015251326
104 0.015330006
105 0.016035306
106 0.016067026
107 0.016069196
108 0.016186497
109 0.016250127
110 0.016264987
111 0.016410077
112 0.016478527
113 0.016572807
114 0.016617837
115 0.016762797
116 0.016853826
117 0.016898387
118 0.016991407
119 0.017204127
120 0.017285707
121 0.017322326
122 0.017440887
123 0.017585617
124 0.017683697
125 0.017814107
126 0.017917477
127 0.017953337
128 0.018019537
129 0.018237308
130 0.018268127
131 0.018350817
132 0.018517968
133 0.018523167
134 0.018619637
135 0.018631647
136 0.018735918
137 0.018785467
138 0.018791527
139 0.018986658
140 0.019098857
141 0.019202888
142 0.019286187
143 0.019319528
144 0.019342698
145 0.019376808
146 0.019552448
147 0.019654058
148 0.019894237
149 0.020403549
150 0.020516609
151 0.020644068
152 0.021035238
153 0.021411859
154 0.021427938
155 0.021467509
156 0.022247619
157 0.022295999
158 0.022616349
159 0.022978349
160 0.023669129
161 0.023853989
162 0.024242439
163 0.0248887
164 0.025138821
165 0.025179121
166 0.026115781
167 0.026319841
168 0.026352641
169 0.026592751
170 0.026597661
171 0.0267621
172 0.026886481
173 0.027610661
174 0.028031501
175 0.028229052
176 0.028811021
177 0.028930532
178 0.029023162
179 0.029771173
180 0.029943612
181 0.030454062
182 0.030910792
183 0.031023373
184 0.031233563
185 0.031339683
186 0.031413713
187 0.032090223
188 0.032945284
189 0.033038933
190 0.036188015
191 0.036705605
192 0.037403375
193 0.037849155
194 0.038100845
195 0.038411716
196 0.038420945
197 0.040493306
198 0.040583527
199 0.041339376
200 0.042249857
201 0.045112878
202 0.045339729
203 0.047083099
204 0.047607509
205 0.055259592
206 0.055582403
207 0.056006452
208 0.059196854
209 0.061340514
210 0.065905387
211 0.067512297
212 0.068873437
213 0.068997138
214 0.071101148
215 0.071206769
216 0.074476309
217 0.075423231
218 0.077375381
219 0.07785803
220 0.078383931
221 0.079299452
222 0.083049283
223 0.084981844
224 0.088424735
225 0.088703086
226 0.091199096
227 0.093552127
228 0.101016381
229 0.102083602
230 0.102502749
231 0.110324864
232 0.115531656
233 0.117464197
234 0.12340799
235 0.12538496
236 0.134521494
237 0.135669675
238 0.136831294
239 0.137294335
240 0.138777746
241 0.140796937
242 0.154448062
243 0.164069635
244 0.166107265
245 0.182276423
246 0.192406597
247 0.194413898
248 0.214533036
249 0.217956487
250 0.22330525
251 0.237387005
252 0.250215151
253 0.258334323
254 0.286119166
255 0.290571157
256 0.327680821
257 0.388821726
258 0.391954306
259 0.50225773
260 0.507347543
261 0.52654831
262 0.637992586
263 0.729307052
264 0.77521116
265 0.778461392
266 0.793573879
267 0.799071178
268 0.853355822
269 1.184914593
270 1.398377889
271 1.960074933
272 3.546820839
273 4.563725165
274 4.988549715
275 5.127284751
276 5.634612477
277 6.385809975
278 7.138179228
279 7.163102618
280 7.233463174
281 8.727168123
282 9.12237989
283 10.081645305
284 10.202324642
285 10.501270873
286 11.631437516
287 12.076468182
288 12.387762755
289 13.571247778
290 15.310584717
291 16.104387035
292 19.382350317
293 19.533473317
294 27.454888829
295 34.448679398
296 37.231282661
297 38.620531218
298 38.861363893
299 39.305301113
300 54.233084676
301 60

==> figure1/kbo/up-ltr-times.txt <==
 1 0.005301353
 2 0.006179753
 3 0.006509023
 4 0.006575323
 5 0.007143043
 6 0.007503893
 7 0.007975673
 8 0.008032233
 9 0.008181413
10 0.008405723
11 0.008537823
12 0.009434304
13 0.009594283
14 0.009756504
15 0.009855584
16 0.010133434
17 0.010190694
18 0.010288904
19 0.010330594
20 0.010338114
21 0.010408214
22 0.010431014
23 0.010438214
24 0.010572144
25 0.010624384
26 0.010720434
27 0.010786425
28 0.010818234
29 0.010842445
30 0.010877905
31 0.010911284
32 0.011069724
33 0.011162274
34 0.011185414
35 0.011251625
36 0.011305454
37 0.011309325
38 0.011490275
39 0.011497024
40 0.011559825
41 0.011575895
42 0.011722125
43 0.011763684
44 0.011778285
45 0.011833365
46 0.011876244
47 0.011878585
48 0.011900525
49 0.012138405
50 0.012204895
51 0.012246235
52 0.012267404
53 0.012483705
54 0.012576715
55 0.012593905
56 0.012596085
57 0.012800025
58 0.012840415
59 0.012920435
60 0.012923275
61 0.012941766
62 0.013005795
63 0.013102525
64 0.013107115
65 0.013108366
66 0.013114645
67 0.013127146
68 0.013132455
69 0.013140595
70 0.013152585
71 0.013252456
72 0.013262925
73 0.013316266
74 0.013614605
75 0.013645626
76 0.013869506
77 0.013969276
78 0.013987356
79 0.014004796
80 0.014026215
81 0.014053815
82 0.014082545
83 0.014156236
84 0.014183085
85 0.014192165
86 0.014204796
87 0.014231436
88 0.014231496
89 0.014314556
90 0.014342196
91 0.014358996
92 0.014371526
93 0.014781786
94 0.014811246
95 0.014817547
96 0.014820646
97 0.014895086
98 0.014954796
99 0.015006436
100 0.015022436
101 0.015099206
102 0.015244516
103 0.015250206
104 0.015405356
105 0.015551587
106 0.015619426
107 0.015620006
108 0.016059077
109 0.016303656
110 0.016577577
111 0.016665507
112 0.016722067
113 0.016727286
114 0.016883406
115 0.016931117
116 0.016987016
117 0.017014807
118 0.017286017
119 0.017381377
120 0.017444297
121 0.017670167
122 0.017775047
123 0.017887787
124 0.018031447
125 0.018134657
126 0.018208107
127 0.018739987
128 0.018805688
129 0.018910637
130 0.018918988
131 0.019364188
132 0.019374918
133 0.019555678
134 0.019584468
135 0.019650318
136 0.019699028
137 0.020143418
138 0.020379048
139 0.020400468
140 0.020553968
141 0.021220448
142 0.021677139
143 0.022369999
144 0.023055619
145 0.02369065
146 0.02378179
147 0.02402
148 0.02409327
149 0.024156089
150 0.02417927
151 0.024397499
152 0.02452096
153 0.02460461
154 0.02472864
155 0.02504032
156 0.02520828
157 0.025391789
158 0.02624398
159 0.026340251
160 0.026817601
161 0.02692969
162 0.027158081
163 0.028720092
164 0.02879124
165 0.028820642
166 0.028940763
167 0.029268312
168 0.029303562
169 0.029481042
170 0.029681372
171 0.029980362
172 0.030546703
173 0.033629864
174 0.033844483
175 0.034116564
176 0.034700203
177 0.035443944
178 0.036095734
179 0.036837454
180 0.037254735
181 0.039300615
182 0.039691555
183 0.041859107
184 0.043367117
185 0.044928518
186 0.047904479
187 0.04954635
188 0.050061
189 0.05040178
190 0.05076487
191 0.052021741
192 0.052437122
193 0.054277622
194 0.057016113
195 0.058682364
196 0.058716122
197 0.059067184
198 0.059565585
199 0.062959605
200 0.066824406
201 0.069196798
202 0.071069028
203 0.073077759
204 0.073238079
205 0.073438779
206 0.073494788
207 0.073890208
208 0.07418474
209 0.07563013
210 0.076110981
211 0.077113771
212 0.079192391
213 0.081166382
214 0.081866353
215 0.091348517
216 0.0999724
217 0.110492793
218 0.115182946
219 0.121729217
220 0.12459296
221 0.129381563
222 0.132041713
223 0.132925843
224 0.136990366
225 0.143812008
226 0.15119327
227 0.15171367
228 0.155470982
229 0.157228653
230 0.159460854
231 0.168012118
232 0.170548467
233 0.179219592
234 0.197355928
235 0.229601992
236 0.247453639
237 0.247715768
238 0.256220663
239 0.285358066
240 0.301736301
241 0.311601004
242 0.318183748
243 0.334296093
244 0.337120685
245 0.348611229
246 0.421150468
247 0.514142486
248 0.517534028
249 0.561333855
250 0.608752623
251 0.640020046
252 0.662074144
253 0.709742944
254 0.730065453
255 0.732223862
256 0.768590888
257 0.893415357
258 1.149565472
259 2.036850876
260 2.15047966
261 2.409241424
262 2.77501358
263 3.297000389
264 4.245036089
265 4.375093462
266 4.729449804
267 4.99575213
268 5.041456807
269 5.330451393
270 5.651202789
271 6.97212082
272 7.169593331
273 7.801883762
274 9.009535807
275 9.744727331
276 11.061298338
277 12.768519399
278 12.877603004
279 13.39242196
280 13.610784708
281 14.335882106
282 19.633242798
283 19.657859808
284 20.774354626
285 21.723755814
286 27.502885316
287 29.333575391
288 41.030368606
289 44.809726715
290 48.583170835
291 49.344864758
292 60

==> figure1/kbo/up-times.txt <==
 1 0.005980773
 2 0.006030183
 3 0.006784652
 4 0.006818073
 5 0.006893333
 6 0.007114563
 7 0.007194983
 8 0.007231162
 9 0.007452613
10 0.008377933
11 0.008378383
12 0.008596924
13 0.008692493
14 0.008802633
15 0.008803403
16 0.009030224
17 0.009082104
18 0.009163243
19 0.009530514
20 0.009534694
21 0.009596644
22 0.009861874
23 0.009907344
24 0.009951004
25 0.010265794
26 0.010292814
27 0.010335174
28 0.010423393
29 0.010424094
30 0.010491924
31 0.010543974
32 0.010575785
33 0.010583035
34 0.010594605
35 0.010677544
36 0.010760154
37 0.010871845
38 0.010978455
39 0.011107595
40 0.011215735
41 0.011403185
42 0.011412514
43 0.011422335
44 0.011465584
45 0.011487625
46 0.011573155
47 0.011587184
48 0.011589575
49 0.011637565
50 0.011648815
51 0.011705264
52 0.011876264
53 0.011910284
54 0.011941205
55 0.012008154
56 0.012035615
57 0.012080965
58 0.012168725
59 0.012169305
60 0.012245255
61 0.012286985
62 0.012287755
63 0.012584995
64 0.012604295
65 0.012666886
66 0.012725595
67 0.012771515
68 0.012775735
69 0.012816826
70 0.012848685
71 0.012913535
72 0.012979755
73 0.013181165
74 0.013208176
75 0.013214866
76 0.013270995
77 0.013393365
78 0.013450996
79 0.013479065
80 0.013563066
81 0.013607235
82 0.013608556
83 0.013688486
84 0.013782415
85 0.013822906
86 0.013860225
87 0.013866785
88 0.013907756
89 0.013958785
90 0.013962855
91 0.013972495
92 0.014046835
93 0.014164875
94 0.014249985
95 0.014362666
96 0.014409616
97 0.014417536
98 0.014442846
99 0.014558466
100 0.014624546
101 0.014647996
102 0.014687366
103 0.014743156
104 0.015047506
105 0.015147776
106 0.015400957
107 0.015588656
108 0.015592466
109 0.015914986
110 0.015990186
111 0.016054257
112 0.016115026
113 0.016533547
114 0.016568836
115 0.016922067
116 0.017017527
117 0.017054147
118 0.017242636
119 0.017384616
120 0.017459717
121 0.017558647
122 0.017611387
123 0.017620437
124 0.018022457
125 0.018401967
126 0.018669038
127 0.018677547
128 0.018866328
129 0.019117578
130 0.019779968
131 0.019818358
132 0.019845608
133 0.019933928
134 0.020023358
135 0.020138058
136 0.020173738
137 0.020241199
138 0.020397259
139 0.020951618
140 0.021323948
141 0.021341978
142 0.021750449
143 0.021996439
144 0.022632969
145 0.022970189
146 0.023274469
147 0.023858209
148 0.023995349
149 0.02409814
150 0.02419832
151 0.02436575
152 0.02436818
153 0.02479322
154 0.02503947
155 0.02513986
156 0.02514538
157 0.025350771
158 0.02558207
159 0.025754791
160 0.02614721
161 0.026465071
162 0.02667701
163 0.02698019
164 0.027531611
165 0.028214741
166 0.028275712
167 0.028461382
168 0.029737832
169 0.030678432
170 0.031376212
171 0.032588953
172 0.032610313
173 0.032731403
174 0.034381924
175 0.034541693
176 0.035971975
177 0.036302625
178 0.036384854
179 0.036829305
180 0.037735116
181 0.039947016
182 0.041216936
183 0.042685617
184 0.044531788
185 0.046231839
186 0.050605261
187 0.051922891
188 0.052851141
189 0.053074922
190 0.053193591
191 0.053268781
192 0.053562822
193 0.059050224
194 0.061950825
195 0.063071706
196 0.068348027
197 0.069081367
198 0.070108828
199 0.071269069
200 0.071643579
201 0.07318939
202 0.07362467
203 0.07494212
204 0.07534178
205 0.078180761
206 0.078583611
207 0.081486073
208 0.085707924
209 0.087677325
210 0.093811588
211 0.100327849
212 0.106566602
213 0.107889263
214 0.114515676
215 0.116061536
216 0.12518569
217 0.130590422
218 0.131301952
219 0.131580583
220 0.131595992
221 0.137090026
222 0.142102437
223 0.144262068
224 0.1502493
225 0.15335103
226 0.159026344
227 0.162853965
228 0.164049056
229 0.183649083
230 0.185331755
231 0.188458755
232 0.203051322
233 0.212547576
234 0.247172189
235 0.25014789
236 0.258366224
237 0.259141594
238 0.284062804
239 0.291606256
240 0.304998822
241 0.309193554
242 0.341168266
243 0.367778867
244 0.393038848
245 0.423508038
246 0.552186972
247 0.563125604
248 0.577077302
249 0.614139856
250 0.633724574
251 0.715492757
252 0.754081001
253 0.767654967
254 0.77428712
255 0.802282381
256 0.865125255
257 0.917541888
258 1.596300918
259 2.256042303
260 2.530750213
261 2.684849414
262 2.692896719
263 3.845588788
264 4.273871511
265 4.380711722
266 4.389047067
267 5.019156279
268 5.594076519
269 5.740995878
270 7.24534391
271 7.246700012
272 7.770587149
273 7.918301763
274 8.890148858
275 12.061132757
276 12.527433775
277 12.66510417
278 12.870762142
279 13.546221183
280 14.525509795
281 16.21701304
282 18.930428728
283 19.608257857
284 19.899796273
285 21.507904279
286 33.044871313
287 37.079509193
288 37.919478125
289 39.247223695
290 53.359613385
291 60

==> figure1/lpo/all-grwc-indrc-times.txt <==
 1 0.005959383
 2 0.005973513
 3 0.006482772
 4 0.006788683
 5 0.007120703
 6 0.007394673
 7 0.007452803
 8 0.007614894
 9 0.007809143
10 0.007894283
11 0.008167874
12 0.008502174
13 0.008641833
14 0.008813154
15 0.008877934
16 0.009055134
17 0.009118744
18 0.009137084
19 0.009391214
20 0.009419293
21 0.009468974
22 0.009489614
23 0.009500354
24 0.009577244
25 0.009580093
26 0.009688144
27 0.009710474
28 0.009973024
29 0.010031274
30 0.010085854
31 0.010118474
32 0.010271674
33 0.010323054
34 0.010354504
35 0.010398234
36 0.010403794
37 0.010576153
38 0.010610634
39 0.010642584
40 0.010645375
41 0.010680174
42 0.010681705
43 0.010814494
44 0.010931734
45 0.010971774
46 0.011094445
47 0.011138954
48 0.011157565
49 0.011208534
50 0.011335615
51 0.011398435
52 0.011451015
53 0.011464455
54 0.011505495
55 0.011651284
56 0.011715865
57 0.011772335
58 0.011973645
59 0.012011195
60 0.012116656
61 0.012141294
62 0.012151645
63 0.012234115
64 0.012466325
65 0.012511325
66 0.012520135
67 0.012598125
68 0.012612285
69 0.012632565
70 0.012706005
71 0.012721834
72 0.012732335
73 0.012743565
74 0.012770885
75 0.012831366
76 0.012836586
77 0.012871765
78 0.012923875
79 0.012978375
80 0.012984915
81 0.013084475
82 0.013097005
83 0.013134576
84 0.013154756
85 0.013186325
86 0.013240645
87 0.013268706
88 0.013414866
89 0.013605506
90 0.013611575
91 0.013623946
92 0.013632495
93 0.013648346
94 0.013683316
95 0.013724445
96 0.013831785
97 0.014119356
98 0.014236366
99 0.014251226
100 0.014307476
101 0.014515465
102 0.014520216
103 0.014664996
104 0.014680395
105 0.014691947
106 0.014782186
107 0.014784226
108 0.014845285
109 0.014859477
110 0.014896116
111 0.014918005
112 0.014919116
113 0.014933316
114 0.014996756
115 0.015014026
116 0.015100026
117 0.015164226
118 0.015176237
119 0.015195267
120 0.015257236
121 0.015296586
122 0.015361547
123 0.015395296
124 0.015454056
125 0.015480037
126 0.015579946
127 0.015593076
128 0.015600346
129 0.015604107
130 0.015670626
131 0.015697926
132 0.015712706
133 0.015796636
134 0.015840336
135 0.015878747
136 0.016074446
137 0.016126707
138 0.016235427
139 0.016341367
140 0.016368486
141 0.016437957
142 0.016462828
143 0.016484897
144 0.016588216
145 0.016594617
146 0.016724337
147 0.016725527
148 0.017077256
149 0.017484288
150 0.017496687
151 0.017593127
152 0.017698798
153 0.017719137
154 0.017776827
155 0.018037988
156 0.018270128
157 0.018287977
158 0.018379348
159 0.018552925
160 0.019003647
161 0.019083648
162 0.019152837
163 0.019165318
164 0.019257798
165 0.019276678
166 0.019306418
167 0.019740148
168 0.019947488
169 0.020062988
170 0.020104348
171 0.020217068
172 0.020396358
173 0.020445159
174 0.020586638
175 0.020656468
176 0.020808848
177 0.020855708
178 0.020949809
179 0.021136779
180 0.021189239
181 0.021864089
182 0.021996489
183 0.022537619
184 0.022615159
185 0.022891669
186 0.023451079
187 0.02358215
188 0.02381397
189 0.02423014
190 0.024247739
191 0.02532422
192 0.02555661
193 0.02602867
194 0.02608918
195 0.026450241
196 0.026649451
197 0.026855782
198 0.027144111
199 0.027416871
200 0.027869221
201 0.027962841
202 0.028063881
203 0.028168311
204 0.028661382
205 0.028708351
206 0.028870442
207 0.028873772
208 0.028918472
209 0.029086041
210 0.029161282
211 0.029379072
212 0.029687292
213 0.029812772
214 0.029857392
215 0.030377672
216 0.030483082
217 0.032166752
218 0.033431384
219 0.035264904
220 0.036767365
221 0.037512354
222 0.038209525
223 0.038570425
224 0.039431926
225 0.039960986
226 0.042647586
227 0.042945547
228 0.044885148
229 0.047850409
230 0.04908303
231 0.04983688
232 0.04986422
233 0.050841461
234 0.055803933
235 0.058699583
236 0.060689394
237 0.063144835
238 0.063494075
239 0.065351176
240 0.067202817
241 0.068064618
242 0.07351479
243 0.074783381
244 0.078421281
245 0.078660201
246 0.078842881
247 0.07919616
248 0.080103642
249 0.080839952
250 0.087696255
251 0.089231235
252 0.091286657
253 0.093255776
254 0.093805368
255 0.096394459
256 0.09835819
257 0.105263333
258 0.106926794
259 0.108385932
260 0.121656618
261 0.12751392
262 0.132745503
263 0.157998083
264 0.181962193
265 0.182770703
266 0.183145123
267 0.19994058
268 0.202352912
269 0.204057472
270 0.204979571
271 0.217564726
272 0.219055619
273 0.22617196
274 0.226675301
275 0.232341924
276 0.24784921
277 0.256770122
278 0.284974604
279 0.316301066
280 0.326358281
281 0.327523701
282 0.331259872
283 0.341639997
284 0.342872667
285 0.352828231
286 0.395676539
287 0.4001081
288 0.407898192
289 0.470398186
290 0.541385267
291 0.579343762
292 0.72141031
293 0.780540333
294 1.017555958
295 1.118729578
296 1.183628064
297 1.809615565
298 2.71962782
299 2.756141763
300 2.775716221
301 2.780757144
302 2.836759996
303 2.853000613
304 2.886704824
305 2.902332772
306 2.913181956
307 2.964615597
308 2.992108627
309 3.139477287
310 3.408450974
311 3.563455527
312 3.617131206
313 3.669239939
314 4.064892437
315 4.1212451
316 4.562663206
317 4.867931429
318 4.879672424
319 6.039538607
320 6.492598458
321 7.070904481
322 7.24353951
323 8.327390294
324 9.273207132
325 9.453356803
326 10.907008636
327 12.477214034
328 14.093998852
329 14.227234595
330 14.333174836
331 15.758116656
332 16.509665638
333 42.469385029
334 60

==> figure1/lpo/all-grwc-times.txt <==
 1 0.006328722
 2 0.006543173
 3 0.006868703
 4 0.006945253
 5 0.006945583
 6 0.006996593
 7 0.007336093
 8 0.007503903
 9 0.008511384
10 0.008712574
11 0.008778163
12 0.008956124
13 0.008958573
14 0.009097154
15 0.009226914
16 0.009318334
17 0.009320594
18 0.009726503
19 0.009766384
20 0.009794914
21 0.009928574
22 0.010020374
23 0.010056554
24 0.010078784
25 0.010133854
26 0.010201974
27 0.010223144
28 0.010311714
29 0.010421534
30 0.010470314
31 0.010525385
32 0.010528424
33 0.010541405
34 0.010637395
35 0.010662974
36 0.010673004
37 0.010743655
38 0.010777514
39 0.010872474
40 0.010986114
41 0.011004444
42 0.011096094
43 0.011113515
44 0.011117704
45 0.011127624
46 0.011140775
47 0.011212874
48 0.011239394
49 0.011260154
50 0.011377785
51 0.011419014
52 0.011422885
53 0.011573025
54 0.011666905
55 0.011683724
56 0.011755485
57 0.011951915
58 0.012019965
59 0.012041224
60 0.012150284
61 0.012161735
62 0.012174234
63 0.012176195
64 0.012180695
65 0.012184195
66 0.012232155
67 0.012263425
68 0.012343245
69 0.012352575
70 0.012393025
71 0.012397245
72 0.012524826
73 0.012625375
74 0.012707705
75 0.012714305
76 0.012812535
77 0.012869266
78 0.012936375
79 0.012974656
80 0.013011055
81 0.013109935
82 0.013144705
83 0.013164365
84 0.013167625
85 0.013181065
86 0.013275595
87 0.013340056
88 0.013425505
89 0.013546285
90 0.013618165
91 0.013624606
92 0.013637676
93 0.013745296
94 0.013745805
95 0.013785286
96 0.013827756
97 0.013844436
98 0.013950156
99 0.013978426
100 0.014015336
101 0.014044425
102 0.014099596
103 0.014123436
104 0.014182235
105 0.014211386
106 0.014321556
107 0.014337296
108 0.014391645
109 0.014452186
110 0.014594396
111 0.014624246
112 0.014710626
113 0.014751796
114 0.014758256
115 0.014814176
116 0.014927256
117 0.014982616
118 0.015046146
119 0.015072036
120 0.015118226
121 0.015154706
122 0.015162876
123 0.015167806
124 0.015240197
125 0.015284206
126 0.015292785
127 0.015338047
128 0.015359846
129 0.015577896
130 0.015628567
131 0.015666646
132 0.015899797
133 0.015906916
134 0.015932827
135 0.015954696
136 0.015979447
137 0.015999167
138 0.016006176
139 0.016006417
140 0.016036986
141 0.016213017
142 0.016240747
143 0.016497947
144 0.016509257
145 0.016515007
146 0.016546076
147 0.016587746
148 0.017039087
149 0.017060527
150 0.017087127
151 0.017139707
152 0.017298977
153 0.017616027
154 0.017742857
155 0.017743187
156 0.017966087
157 0.018192787
158 0.018196547
159 0.018521527
160 0.018967497
161 0.018975228
162 0.019000908
163 0.019081258
164 0.019193867
165 0.019578838
166 0.019757338
167 0.019862338
168 0.020072289
169 0.020086188
170 0.020315908
171 0.020522739
172 0.020614148
173 0.020663348
174 0.020698257
175 0.020899828
176 0.020928399
177 0.022150489
178 0.0231806
179 0.02359867
180 0.02404956
181 0.024085839
182 0.02447992
183 0.024609051
184 0.02521023
185 0.02530048
186 0.0255944
187 0.02560052
188 0.02561542
189 0.026328611
190 0.027087901
191 0.02799647
192 0.028215222
193 0.028255042
194 0.028502972
195 0.028592832
196 0.028701702
197 0.028805661
198 0.028827442
199 0.029007452
200 0.029076522
201 0.029422182
202 0.029498721
203 0.029681981
204 0.029683462
205 0.029703462
206 0.031415622
207 0.031460812
208 0.031556782
209 0.031952323
210 0.033108314
211 0.033274613
212 0.033391204
213 0.033863594
214 0.034331005
215 0.034792054
216 0.037511195
217 0.039181726
218 0.039205526
219 0.040658526
220 0.042146987
221 0.044102797
222 0.044362267
223 0.04895475
224 0.049519919
225 0.05007082
226 0.05087991
227 0.05140966
228 0.0518335
229 0.051892611
230 0.052455881
231 0.053837891
232 0.055170801
233 0.058863514
234 0.059768304
235 0.064466376
236 0.064795725
237 0.066933037
238 0.070810499
239 0.071134168
240 0.07241608
241 0.07391983
242 0.074075
243 0.07442855
244 0.082689413
245 0.082773264
246 0.083635283
247 0.083893514
248 0.089411546
249 0.092260937
250 0.092668087
251 0.098153558
252 0.09925059
253 0.09976989
254 0.105281102
255 0.110031644
256 0.120704249
257 0.128894361
258 0.137019834
259 0.169014436
260 0.178653632
261 0.180549123
262 0.197770189
263 0.203189601
264 0.209775824
265 0.212914516
266 0.215891417
267 0.216833367
268 0.22595652
269 0.22666898
270 0.237609326
271 0.262071285
272 0.276946082
273 0.281623442
274 0.309272575
275 0.314177676
276 0.323555
277 0.329133912
278 0.344659788
279 0.345477867
280 0.346160549
281 0.357146933
282 0.407978364
283 0.413904215
284 0.416077487
285 0.453002042
286 0.4742937
287 0.524565391
288 0.718306398
289 0.787332106
290 0.811099194
291 0.816602557
292 0.817346637
293 1.176637201
294 1.238453486
295 1.289505116
296 1.990434706
297 2.750541541
298 2.844888289
299 2.984926135
300 3.000810592
301 3.137609636
302 3.333383875
303 3.387750665
304 3.42250728
305 3.512332675
306 3.57184059
307 3.667710309
308 3.970272989
309 4.186894885
310 4.303999763
311 4.557803874
312 4.631342895
313 4.846144529
314 5.211094125
315 5.228706693
316 6.943146159
317 7.208582126
318 7.655949814
319 10.277428236
320 10.860443684
321 10.887307798
322 12.888414999
323 13.017504281
324 13.669973902
325 14.454426197
326 14.832277687
327 15.379717597
328 15.59295942
329 16.178540716
330 16.886670989
331 27.809687009
332 60

==> figure1/lpo/all-indrc-times.txt <==
 1 0.005694712
 2 0.007122302
 3 0.007881363
 4 0.007940463
 5 0.007944523
 6 0.008025613
 7 0.008037444
 8 0.008220344
 9 0.008260573
10 0.008471513
11 0.008495694
12 0.008513602
13 0.008597783
14 0.008942464
15 0.009098673
16 0.009264974
17 0.009283334
18 0.009408283
19 0.009497904
20 0.009513254
21 0.009529554
22 0.009575294
23 0.009691254
24 0.009856844
25 0.009858574
26 0.009895934
27 0.009954413
28 0.010046864
29 0.010067104
30 0.010068924
31 0.010152853
32 0.010272454
33 0.010272694
34 0.010309225
35 0.010582394
36 0.010613114
37 0.010701144
38 0.010728584
39 0.010862005
40 0.011040415
41 0.011115114
42 0.011134884
43 0.011216783
44 0.011317094
45 0.011505775
46 0.011608544
47 0.011720455
48 0.011803585
49 0.011853265
50 0.011937914
51 0.011969924
52 0.012077235
53 0.012100625
54 0.012116284
55 0.012224805
56 0.012231805
57 0.012233104
58 0.012244585
59 0.012378435
60 0.012465985
61 0.012657605
62 0.012736415
63 0.012835345
64 0.012957795
65 0.013033745
66 0.013047716
67 0.013113176
68 0.013114725
69 0.013116916
70 0.013236596
71 0.013243685
72 0.013320866
73 0.013341205
74 0.013361755
75 0.013438456
76 0.013496476
77 0.013535106
78 0.013558035
79 0.013577745
80 0.013658125
81 0.013664175
82 0.013794425
83 0.013861156
84 0.013936756
85 0.014019036
86 0.014023535
87 0.014144156
88 0.014182276
89 0.014308766
90 0.014382276
91 0.014392336
92 0.014394945
93 0.014466246
94 0.014577996
95 0.014750506
96 0.014768776
97 0.014826986
98 0.014830966
99 0.014893656
100 0.014902276
101 0.015042846
102 0.015065087
103 0.015086776
104 0.015105386
105 0.015119316
106 0.015203396
107 0.015255376
108 0.015274046
109 0.015356646
110 0.015357776
111 0.015469576
112 0.015499777
113 0.015602806
114 0.015757586
115 0.015770766
116 0.015841997
117 0.015857066
118 0.015906747
119 0.015925316
120 0.015998207
121 0.016010707
122 0.016103427
123 0.016238637
124 0.016413507
125 0.016460647
126 0.016490976
127 0.016497437
128 0.016545737
129 0.016567776
130 0.016825427
131 0.016945877
132 0.017177176
133 0.017360227
134 0.017464897
135 0.017562657
136 0.017596967
137 0.017625117
138 0.017766487
139 0.017945138
140 0.018029057
141 0.018420138
142 0.018496657
143 0.018499568
144 0.018604497
145 0.018741978
146 0.018850948
147 0.018928818
148 0.018980438
149 0.019058237
150 0.019103187
151 0.019234157
152 0.019236208
153 0.019344648
154 0.019446287
155 0.019485568
156 0.019580408
157 0.019635298
158 0.019702108
159 0.019735288
160 0.019955648
161 0.020127538
162 0.020233298
163 0.020685578
164 0.020787968
165 0.021001109
166 0.021150718
167 0.022090568
168 0.022343929
169 0.022558519
170 0.022612329
171 0.023134119
172 0.023269169
173 0.023391189
174 0.02417714
175 0.02441102
176 0.02477753
177 0.02483365
178 0.02493876
179 0.0249583
180 0.02540487
181 0.025847611
182 0.02627046
183 0.026719121
184 0.027228141
185 0.027313101
186 0.028273142
187 0.028289372
188 0.028328911
189 0.029977022
190 0.030109012
191 0.030379753
192 0.030544513
193 0.030727732
194 0.030795922
195 0.030919652
196 0.031121593
197 0.032080363
198 0.034152784
199 0.034321263
200 0.034413774
201 0.035119494
202 0.035857234
203 0.036046835
204 0.036323335
205 0.036497124
206 0.036897105
207 0.037433525
208 0.039349526
209 0.040061476
210 0.043679147
211 0.045198248
212 0.045520168
213 0.045593648
214 0.04846521
215 0.04965968
216 0.05185121
217 0.052237181
218 0.054292002
219 0.056567283
220 0.060206574
221 0.061477874
222 0.061805705
223 0.064329105
224 0.064639635
225 0.066118356
226 0.070892948
227 0.07311484
228 0.07394357
229 0.07417205
230 0.07625381
231 0.076407641
232 0.077578261
233 0.078992181
234 0.079250111
235 0.079432492
236 0.079613562
237 0.080172402
238 0.082623573
239 0.082665383
240 0.084896834
241 0.088034455
242 0.092407027
243 0.093942178
244 0.094925038
245 0.095882888
246 0.108872594
247 0.110653474
248 0.115905277
249 0.133168563
250 0.135023745
251 0.140137296
252 0.15060453
253 0.15099726
254 0.153672172
255 0.155800182
256 0.167107517
257 0.174417259
258 0.180022242
259 0.181519572
260 0.194559839
261 0.207084721
262 0.211160055
263 0.265066466
264 0.268629608
265 0.291339617
266 0.32468436
267 0.325471191
268 0.330144582
269 0.378960381
270 0.379413203
271 0.445696769
272 0.467001057
273 0.47606877
274 0.517315067
275 0.54519025
276 0.553742032
277 0.597064329
278 0.633731034
279 0.784642555
280 0.936488796
281 0.945207679
282 1.008906353
283 1.10068295
284 1.170105029
285 1.271678509
286 1.459420825
287 1.916051407
288 1.991226828
289 2.661885655
290 2.682813674
291 2.719145309
292 2.809537795
293 3.0945104
294 3.227501132
295 3.331117605
296 3.368070149
297 3.550091111
298 3.683124674
299 3.995528639
300 4.279367953
301 4.565124777
302 4.852163113
303 4.906768793
304 5.270016918
305 5.512274987
306 5.567257088
307 6.583991956
308 8.193169059
309 8.436552047
310 8.631885657
311 11.798216363
312 12.898196983
313 13.711632838
314 14.472032814
315 16.132404138
316 16.489874429
317 17.121528903
318 17.569554212
319 18.867993621
320 30.921422105
321 55.709779497


==> figure1/lpo/all-times.txt <==
 1 0.005325442
 2 0.007086503
 3 0.007180493
 4 0.007284313
 5 0.007314104
 6 0.007322093
 7 0.007403952
 8 0.007489603
 9 0.007578043
10 0.007713783
11 0.007842903
12 0.007867573
13 0.008478343
14 0.008785083
15 0.008936494
16 0.009031814
17 0.009062223
18 0.009167414
19 0.009172104
20 0.009174453
21 0.009388154
22 0.009406244
23 0.009459563
24 0.009690594
25 0.009879074
26 0.009898454
27 0.009920944
28 0.009953074
29 0.010136345
30 0.010137894
31 0.010359195
32 0.010394154
33 0.010448414
34 0.010461894
35 0.010628274
36 0.010662894
37 0.010667305
38 0.010721605
39 0.010762605
40 0.010988585
41 0.011295444
42 0.011458524
43 0.011576985
44 0.011634514
45 0.012111365
46 0.012130065
47 0.012278905
48 0.012443895
49 0.012465935
50 0.012510565
51 0.012525435
52 0.012662645
53 0.012775525
54 0.012811065
55 0.012812635
56 0.012820685
57 0.012840745
58 0.012943355
59 0.012979085
60 0.012994056
61 0.013001675
62 0.013035476
63 0.013049115
64 0.013061565
65 0.013109954
66 0.013129855
67 0.013141845
68 0.013164835
69 0.013165205
70 0.013235785
71 0.013283735
72 0.013326435
73 0.013334026
74 0.013414066
75 0.013422855
76 0.013732165
77 0.013943836
78 0.013984605
79 0.014013726
80 0.014041905
81 0.014068086
82 0.014072576
83 0.014160606
84 0.014211886
85 0.014252335
86 0.014285456
87 0.014298946
88 0.014356426
89 0.014368816
90 0.014384695
91 0.014507886
92 0.014521616
93 0.014563885
94 0.014709986
95 0.014770726
96 0.014887125
97 0.014967526
98 0.015002156
99 0.015003116
100 0.015010956
101 0.015016516
102 0.015245216
103 0.015379707
104 0.015421646
105 0.015672136
106 0.015721626
107 0.015822547
108 0.016025866
109 0.016125827
110 0.016166236
111 0.016696257
112 0.016937927
113 0.016955047
114 0.017028926
115 0.017048416
116 0.017072986
117 0.017097137
118 0.017103917
119 0.017133356
120 0.017153367
121 0.017178547
122 0.017303817
123 0.017311637
124 0.017312327
125 0.017565777
126 0.017659807
127 0.017675777
128 0.017869837
129 0.018093628
130 0.018143487
131 0.018353557
132 0.018401258
133 0.018655987
134 0.018740237
135 0.019024447
136 0.019126797
137 0.019764568
138 0.019830769
139 0.019844258
140 0.019898067
141 0.020057418
142 0.020084549
143 0.020208068
144 0.020397209
145 0.020699098
146 0.020719949
147 0.020786188
148 0.021323269
149 0.021432929
150 0.021516559
151 0.021814979
152 0.022223269
153 0.022395579
154 0.022808379
155 0.023401889
156 0.023526859
157 0.023699919
158 0.02382858
159 0.02417819
160 0.02425179
161 0.02448481
162 0.02482533
163 0.02486108
164 0.02489888
165 0.025302631
166 0.02556306
167 0.02564949
168 0.025945101
169 0.025986681
170 0.027508551
171 0.027978771
172 0.028446141
173 0.028759582
174 0.029215252
175 0.029237952
176 0.029266191
177 0.029335682
178 0.032865793
179 0.032967224
180 0.032982493
181 0.033999953
182 0.034385914
183 0.034772814
184 0.034967484
185 0.035031054
186 0.035547234
187 0.035696456
188 0.036174925
189 0.036700045
190 0.036857744
191 0.038575206
192 0.041131986
193 0.044792888
194 0.045388898
195 0.045614219
196 0.047834339
197 0.048990809
198 0.051194191
199 0.052242651
200 0.052537111
201 0.053048781
202 0.053704842
203 0.054094712
204 0.054129551
205 0.054555701
206 0.055295162
207 0.058114683
208 0.059211284
209 0.064414287
210 0.064443386
211 0.071571589
212 0.072489179
213 0.07374324
214 0.075047191
215 0.075808491
216 0.078178031
217 0.078925922
218 0.083041933
219 0.088082455
220 0.093165828
221 0.095914438
222 0.099043849
223 0.09962091
224 0.1008437
225 0.102245251
226 0.105022961
227 0.106208232
228 0.120337158
229 0.127499411
230 0.131154143
231 0.131373311
232 0.134935644
233 0.140201606
234 0.143222168
235 0.143901908
236 0.14949611
237 0.151359411
238 0.154845892
239 0.155289413
240 0.157665443
241 0.157948724
242 0.165972847
243 0.166951147
244 0.183668904
245 0.190125187
246 0.217241157
247 0.243568087
248 0.249027831
249 0.256441973
250 0.259688864
251 0.262242725
252 0.262950325
253 0.305179513
254 0.331062762
255 0.345769957
256 0.34948468
257 0.421043737
258 0.431835174
259 0.434602655
260 0.440844456
261 0.44661799
262 0.465580207
263 0.481349081
264 0.485316224
265 0.533515624
266 0.536708575
267 0.538931126
268 0.627873921
269 0.652474661
270 0.653078442
271 0.653545992
272 0.720392098
273 0.757693113
274 0.793010308
275 0.806962923
276 0.924671601
277 0.976338411
278 1.111081255
279 1.127469682
280 1.318068048
281 1.387038925
282 1.465781347
283 1.631600863
284 1.996021769
285 2.459746145
286 2.723589661
287 2.840573008
288 2.920859878
289 3.139074336
290 3.17110237
291 3.495277919
292 3.545576949
293 3.664972038
294 3.992127968
295 4.75033982
296 4.994726299
297 5.196203191
298 5.416856778
299 5.577763092
300 6.831684513
301 7.175475283
302 7.701178503
303 7.916424907
304 8.921190822
305 9.946833911
306 11.847373562
307 12.310287738
308 13.107470477
309 14.147731241
310 14.336796749
311 16.340611451
312 16.938334099
313 19.541664111
314 20.507407926
315 22.522757286
316 28.253187989
317 31.839380164
318 49.742005137
319 60

==> figure1/lpo/baseline-times.txt <==
 1 0.005334982
 2 0.005684982
 3 0.006949913
 4 0.007161193
 5 0.007259653
 6 0.007351493
 7 0.007545323
 8 0.007587863
 9 0.007625364
10 0.007906963
11 0.008046503
12 0.008131373
13 0.008183633
14 0.008245373
15 0.008300233
16 0.008683374
17 0.009063864
18 0.009276454
19 0.009496154
20 0.009497114
21 0.009531864
22 0.009546374
23 0.009581254
24 0.009687224
25 0.009689393
26 0.009696784
27 0.009787764
28 0.009826823
29 0.009841284
30 0.009861034
31 0.009888764
32 0.009900034
33 0.010023414
34 0.010420254
35 0.010433864
36 0.010510184
37 0.010580255
38 0.010582524
39 0.010681334
40 0.010713244
41 0.010868685
42 0.010898205
43 0.010947034
44 0.010962564
45 0.011033245
46 0.011039804
47 0.011057914
48 0.011127635
49 0.011141514
50 0.011219164
51 0.011239224
52 0.011284315
53 0.011351155
54 0.011441785
55 0.011743135
56 0.011759445
57 0.011770814
58 0.011792715
59 0.011864695
60 0.012071045
61 0.012106644
62 0.012116554
63 0.012210124
64 0.012215875
65 0.012250315
66 0.012264185
67 0.012312315
68 0.012366295
69 0.012374695
70 0.012395085
71 0.012440925
72 0.012544565
73 0.012588635
74 0.012609374
75 0.012624056
76 0.012661985
77 0.012671565
78 0.012708615
79 0.012724995
80 0.012780465
81 0.012799125
82 0.012933515
83 0.012934995
84 0.012967385
85 0.013010776
86 0.013069134
87 0.013083876
88 0.013086495
89 0.013161605
90 0.013197745
91 0.013206465
92 0.013209255
93 0.013287086
94 0.013365285
95 0.013371045
96 0.013391395
97 0.013412445
98 0.013480045
99 0.013520925
100 0.013623715
101 0.013666296
102 0.013800126
103 0.013820526
104 0.013855455
105 0.013873115
106 0.013921175
107 0.013938225
108 0.013951896
109 0.013978935
110 0.014009946
111 0.014045475
112 0.014046515
113 0.014058186
114 0.014173505
115 0.014207576
116 0.014222886
117 0.014436416
118 0.014456805
119 0.014525366
120 0.014567155
121 0.014638016
122 0.014768816
123 0.014788885
124 0.014801707
125 0.014854286
126 0.014948516
127 0.014951665
128 0.015213165
129 0.015292657
130 0.015329856
131 0.015338527
132 0.015388107
133 0.015497306
134 0.015592136
135 0.015664917
136 0.015735296
137 0.015830556
138 0.015926646
139 0.015954036
140 0.015988547
141 0.016023266
142 0.016068557
143 0.016076897
144 0.016314307
145 0.016317976
146 0.016366577
147 0.016406527
148 0.016453697
149 0.016812337
150 0.017021667
151 0.017032767
152 0.017108697
153 0.017134886
154 0.017362727
155 0.017408456
156 0.017442837
157 0.017531597
158 0.017714047
159 0.017725807
160 0.017759157
161 0.017838808
162 0.017873587
163 0.018030387
164 0.018118448
165 0.018304127
166 0.018563387
167 0.018633138
168 0.018798707
169 0.018818447
170 0.018989858
171 0.019653578
172 0.019716758
173 0.019902798
174 0.020040028
175 0.020463808
176 0.020736968
177 0.021012638
178 0.021151658
179 0.022145349
180 0.022156338
181 0.022239048
182 0.022457119
183 0.022697219
184 0.022769499
185 0.023293299
186 0.024457059
187 0.02449051
188 0.024497859
189 0.02460011
190 0.024872399
191 0.0249658
192 0.02590708
193 0.026051441
194 0.026641311
195 0.02717879
196 0.027654961
197 0.028845962
198 0.029586982
199 0.029601082
200 0.029732732
201 0.029764262
202 0.030281792
203 0.030497992
204 0.030738362
205 0.033551433
206 0.033702353
207 0.033937513
208 0.034252014
209 0.036935654
210 0.039590336
211 0.042181597
212 0.043447757
213 0.044435938
214 0.045330088
215 0.046916949
216 0.048283199
217 0.04917393
218 0.04929897
219 0.04948166
220 0.055158553
221 0.056630223
222 0.060422504
223 0.061078453
224 0.061450944
225 0.061692165
226 0.063662275
227 0.065684217
228 0.066117326
229 0.067439977
230 0.067850897
231 0.071525679
232 0.071888289
233 0.072516838
234 0.07450967
235 0.077199571
236 0.082391864
237 0.084306193
238 0.091010377
239 0.092331849
240 0.107706153
241 0.108053374
242 0.128167722
243 0.131498312
244 0.133381713
245 0.135429736
246 0.147581129
247 0.156981104
248 0.160435634
249 0.188375205
250 0.222525739
251 0.24876761
252 0.259078624
253 0.265018446
254 0.265256097
255 0.284560545
256 0.301849741
257 0.401309261
258 0.42453361
259 0.459137123
260 0.474095741
261 0.485242455
262 0.704227702
263 1.038081436
264 1.319683097
265 2.010294354
266 2.753376672
267 2.75444255
268 3.001009321
269 3.012792396
270 3.407683524
271 3.54665935
272 3.57739773
273 3.585180324
274 3.591573247
275 3.604662984
276 3.638724955
277 3.928680392
278 3.976045491
279 3.998229619
280 4.271916919
281 7.384053086
282 7.530670475
283 8.337799418
284 9.712108707
285 9.803108824
286 10.340265929
287 11.928103335
288 12.732155906
289 14.24120835
290 14.850555003
291 18.280068626
292 60

==> figure1/lpo/ltr-grwc-indrc-times.txt <==
 1 0.00515904
 2 0.006508
 3 0.0069451
 4 0.00702018
 5 0.00703537
 6 0.00784495
 7 0.00821175
 8 0.00831628
 9 0.00851658
10 0.00872628
11 0.0088552
12 0.00887949
13 0.00907115
14 0.00936092
15 0.00938032
16 0.0094109
17 0.00946557
18 0.00955503
19 0.00972391
20 0.00977581
21 0.00978074
22 0.009791
23 0.00983602
24 0.00999903
25 0.01002686
26 0.01021927
27 0.01028064
28 0.01028602
29 0.01031713
30 0.01031897
31 0.01032288
32 0.0103454
33 0.01045563
34 0.0104807
35 0.01049547
36 0.01050527
37 0.01055501
38 0.0106129
39 0.01065791
40 0.01071067
41 0.01073107
42 0.01074021
43 0.0107412
44 0.01077494
45 0.0108517
46 0.01099094
47 0.01103306
48 0.01103802
49 0.01115854
50 0.01122432
51 0.01129155
52 0.01145037
53 0.01149849
54 0.01156073
55 0.01159837
56 0.01160141
57 0.01166043
58 0.01168069
59 0.0117254
60 0.01175692
61 0.01176119
62 0.01176334
63 0.01179518
64 0.01190902
65 0.01202555
66 0.01206792
67 0.01212808
68 0.01214021
69 0.01216865
70 0.01226373
71 0.01231327
72 0.01235227
73 0.01248312
74 0.01250778
75 0.01251028
76 0.01252325
77 0.01270153
78 0.01271499
79 0.01275745
80 0.01276271
81 0.01276761
82 0.01278302
83 0.01283417
84 0.0129319
85 0.01297842
86 0.01301699
87 0.01309585
88 0.01315112
89 0.01319263
90 0.01327913
91 0.01332418
92 0.01336789
93 0.01342189
94 0.01346565
95 0.01348881
96 0.01361819
97 0.01364092
98 0.01364322
99 0.01369737
100 0.01379966
101 0.01381086
102 0.01392063
103 0.01394839
104 0.0140386
105 0.01405696
106 0.01421949
107 0.01426333
108 0.01435211
109 0.01435893
110 0.0143997
111 0.01450583
112 0.01451342
113 0.01454563
114 0.01465
115 0.0146632
116 0.01475311
117 0.01497994
118 0.01499524
119 0.01499536
120 0.01503736
121 0.01511857
122 0.01516744
123 0.01520992
124 0.01530369
125 0.01535849
126 0.01538374
127 0.01539577
128 0.01557152
129 0.01559252
130 0.01562183
131 0.01564233
132 0.01576614
133 0.01587122
134 0.0159255
135 0.01615123
136 0.01615412
137 0.01635875
138 0.01636803
139 0.01661581
140 0.01663024
141 0.01669913
142 0.01677279
143 0.01688009
144 0.01702206
145 0.01709489
146 0.01713507
147 0.01717834
148 0.01720404
149 0.01723695
150 0.01728157
151 0.01731443
152 0.01739168
153 0.01757297
154 0.01764692
155 0.01769382
156 0.01786694
157 0.01787231
158 0.01787886
159 0.0180701
160 0.01808728
161 0.01812931
162 0.01836078
163 0.01860198
164 0.01876978
165 0.01877901
166 0.01902905
167 0.01908136
168 0.01909271
169 0.01921877
170 0.01955303
171 0.01968048
172 0.01975956
173 0.0197734
174 0.02004505
175 0.02009542
176 0.02030354
177 0.02036884
178 0.02056717
179 0.02092882
180 0.02102591
181 0.02146052
182 0.02183587
183 0.02194206
184 0.02210021
185 0.02286712
186 0.02295842
187 0.02319414
188 0.02321678
189 0.02341566
190 0.02352775
191 0.02377627
192 0.02382617
193 0.02416997
194 0.02467308
195 0.02476538
196 0.024832659
197 0.02539358
198 0.02576334
199 0.02619125
200 0.02644138
201 0.02691576
202 0.02782542
203 0.02813357
204 0.02837894
205 0.02847335
206 0.0289483
207 0.02898718
208 0.02927193
209 0.02965993
210 0.02975551
211 0.03018847
212 0.03028612
213 0.030313
214 0.03095179
215 0.0310555
216 0.03225991
217 0.03288399
218 0.03299245
219 0.03348804
220 0.0341936
221 0.03441231
222 0.03472916
223 0.03767013
224 0.03876277
225 0.0395209
226 0.04089207
227 0.04514408
228 0.04734748
229 0.04933606
230 0.04960191
231 0.05078226
232 0.05234123
233 0.05237604
234 0.05650127
235 0.05774552
236 0.06052733
237 0.06381368
238 0.06477116
239 0.06904338
240 0.07032116
241 0.07094743
242 0.07279038
243 0.07515655
244 0.07630312
245 0.07638375
246 0.07715125
247 0.07841619
248 0.0796048
249 0.0814187
250 0.08396621
251 0.08788435
252 0.08855668
253 0.0942368
254 0.09508364
255 0.0967462
256 0.09755215
257 0.10302823
258 0.104369
259 0.10543781
260 0.12234061
261 0.12700408
262 0.12718138
263 0.1326353
264 0.15491307
265 0.18053808
266 0.18134766
267 0.19917888
268 0.19984692
269 0.20107869
270 0.20155167
271 0.20980033
272 0.21455881
273 0.21790896
274 0.22123401
275 0.22137736
276 0.22701497
277 0.23355503
278 0.28433645
279 0.31333948
280 0.31713997
281 0.31738481
282 0.32922222
283 0.33971424
284 0.34431992
285 0.3580648
286 0.39992828
287 0.40547178
288 0.4303939
289 0.60752697
290 0.720201859
291 0.96601172
292 1.07010398
293 1.097424589
294 1.173974409
295 1.799573069
296 2.16790035
297 2.6157795
298 2.658219229
299 2.730979299
300 2.745257329
301 2.840201129
302 2.850763709
303 2.869926919
304 2.887673609
305 2.929480869
306 3.243562089
307 3.390853139
308 3.549493919
309 3.576659149
310 3.642782479
311 3.954541239
312 4.068629659
313 4.550893988
314 4.685376749
315 4.800484988
316 5.248752868
317 5.463107549
318 6.045272839
319 7.274008968
320 7.782363128
321 7.992265678
322 8.107406648
323 11.034893267
324 11.466711387
325 12.415022027
326 14.227456546
327 15.088902546
328 15.183412537
329 16.333074016
330 18.946426275
331 60

==> figure1/lpo/ltr-times.txt <==
 1 0.006068282
 2 0.006904743
 3 0.007306453
 4 0.007454963
 5 0.008074353
 6 0.008204194
 7 0.008206473
 8 0.008415513
 9 0.008478284
10 0.008556213
11 0.008716153
12 0.008777913
13 0.008850083
14 0.008982514
15 0.009125593
16 0.009265624
17 0.009289114
18 0.009349704
19 0.009509194
20 0.009519933
21 0.009554744
22 0.009638843
23 0.009659364
24 0.009763054
25 0.009764064
26 0.009783364
27 0.009821724
28 0.009945344
29 0.010010324
30 0.010110054
31 0.010236154
32 0.010564544
33 0.010591574
34 0.010657424
35 0.010837704
36 0.010870274
37 0.010882563
38 0.011017094
39 0.011074623
40 0.011113814
41 0.011197225
42 0.011214805
43 0.011267075
44 0.011319555
45 0.011373955
46 0.011425605
47 0.011471484
48 0.011563914
49 0.011596925
50 0.011612224
51 0.011764585
52 0.012031075
53 0.012324016
54 0.012374885
55 0.012404015
56 0.012414065
57 0.012426264
58 0.012541465
59 0.012548896
60 0.012562715
61 0.012587035
62 0.012755515
63 0.012768266
64 0.012773665
65 0.012849755
66 0.012902435
67 0.012997455
68 0.013093335
69 0.013326355
70 0.013326746
71 0.013415656
72 0.013418665
73 0.013473815
74 0.013502036
75 0.013551216
76 0.013657535
77 0.013767906
78 0.013777935
79 0.013838575
80 0.013952526
81 0.013963446
82 0.013973456
83 0.014014135
84 0.014020065
85 0.014174455
86 0.014387396
87 0.014483296
88 0.014488886
89 0.014617526
90 0.014745646
91 0.014749316
92 0.014765875
93 0.014839876
94 0.014851436
95 0.014899996
96 0.014910236
97 0.014990227
98 0.015051446
99 0.015120976
100 0.015182736
101 0.015281906
102 0.015334327
103 0.015460816
104 0.015484726
105 0.015495846
106 0.015506906
107 0.015714316
108 0.015764016
109 0.015784505
110 0.015904286
111 0.016052717
112 0.016088916
113 0.016115567
114 0.016196366
115 0.016226396
116 0.016400746
117 0.016451326
118 0.016547997
119 0.016634057
120 0.016892576
121 0.016990107
122 0.017152177
123 0.017226817
124 0.017290277
125 0.017700227
126 0.017757747
127 0.017860367
128 0.017892817
129 0.017941327
130 0.017953388
131 0.018179627
132 0.018218917
133 0.018295027
134 0.018321627
135 0.018433598
136 0.018500567
137 0.018545177
138 0.018602407
139 0.018629507
140 0.018910458
141 0.019323298
142 0.019548348
143 0.019566538
144 0.019584378
145 0.019609658
146 0.019705668
147 0.019729278
148 0.019826528
149 0.020009078
150 0.020339548
151 0.020529269
152 0.020824878
153 0.020913668
154 0.020985389
155 0.021476809
156 0.021482858
157 0.021655349
158 0.021826719
159 0.021988129
160 0.022428679
161 0.022542659
162 0.023178449
163 0.02334627
164 0.023777529
165 0.02430308
166 0.024350789
167 0.02469734
168 0.02590775
169 0.026732291
170 0.026839211
171 0.026872991
172 0.027913131
173 0.028071891
174 0.028547111
175 0.028765742
176 0.029147681
177 0.030999092
178 0.031284083
179 0.031420483
180 0.032401223
181 0.033381174
182 0.033590264
183 0.034102234
184 0.034225504
185 0.034347163
186 0.034368354
187 0.034665164
188 0.036654454
189 0.037415555
190 0.038745465
191 0.039594486
192 0.040291866
193 0.046616888
194 0.046960279
195 0.047309158
196 0.04823965
197 0.05083939
198 0.050999821
199 0.05130403
200 0.051555651
201 0.051785011
202 0.052531712
203 0.052834081
204 0.053127961
205 0.054178201
206 0.054308322
207 0.056947352
208 0.057347143
209 0.067595047
210 0.069806308
211 0.070769239
212 0.072678049
213 0.073671449
214 0.07436064
215 0.078807131
216 0.079640762
217 0.081584723
218 0.082065534
219 0.082253543
220 0.090392206
221 0.095692719
222 0.097722819
223 0.097850999
224 0.09993975
225 0.101670751
226 0.102698681
227 0.102856772
228 0.104806612
229 0.116532027
230 0.119481128
231 0.12581197
232 0.130894132
233 0.133181383
234 0.134273893
235 0.137183144
236 0.140395416
237 0.142288527
238 0.14933647
239 0.149543391
240 0.14998178
241 0.152387061
242 0.156791353
243 0.169256328
244 0.170479668
245 0.171509619
246 0.192777367
247 0.193059027
248 0.220327038
249 0.221939529
250 0.22520791
251 0.255566322
252 0.256520113
253 0.262389365
254 0.263877876
255 0.286736555
256 0.32460375
257 0.326849861
258 0.412388125
259 0.413473765
260 0.42496761
261 0.431474363
262 0.434343524
263 0.436892254
264 0.447871559
265 0.467472037
266 0.483776703
267 0.490512545
268 0.517094417
269 0.544830488
270 0.568309558
271 0.608047584
272 0.640240996
273 0.670262337
274 0.696973118
275 0.74965791
276 0.82449708
277 0.879972982
278 0.954561881
279 1.106144652
280 1.183808284
281 1.327360891
282 1.370354109
283 1.481046793
284 1.981659443
285 2.335200424
286 2.745383789
287 2.833683895
288 2.884071585
289 2.903889823
290 2.943801947
291 3.569643938
292 3.666808207
293 3.736413007
294 3.973318101
295 4.712203727
296 4.847956009
297 4.92242354
298 5.185681175
299 5.280275845
300 6.089289517
301 6.157030835
302 6.418554489
303 6.622015359
304 6.801209434
305 6.976611499
306 10.457506546
307 11.57451628
308 11.64290065
309 11.857951616
310 12.722203413
311 13.286125257
312 15.601259264
313 16.624900716
314 17.048183513
315 17.135483018
316 17.561964318
317 18.11305434
318 19.070796892
319 22.022665263
320 31.914898984
321 54.422673983
322 56.578252967


==> figure1/lpo/up-grwc-indrc-times.txt <==
 1 0.005765792
 2 0.005969863
 3 0.006085363
 4 0.007053143
 5 0.007168253
 6 0.007448763
 7 0.007628403
 8 0.007748364
 9 0.007940033
10 0.007973763
11 0.008018813
12 0.008233904
13 0.008243214
14 0.008372514
15 0.008550893
16 0.008577783
17 0.008683123
18 0.008890134
19 0.008917904
20 0.008922453
21 0.008944694
22 0.009283344
23 0.009423923
24 0.009488983
25 0.009536654
26 0.009556623
27 0.009569154
28 0.009684504
29 0.009707504
30 0.009868073
31 0.009984744
32 0.010006984
33 0.010257004
34 0.010388004
35 0.010397974
36 0.010400484
37 0.010450964
38 0.010646484
39 0.010774534
40 0.010917264
41 0.010943364
42 0.010989115
43 0.011019685
44 0.011027265
45 0.011194355
46 0.011205524
47 0.011258734
48 0.011271215
49 0.011375645
50 0.011380735
51 0.011504545
52 0.011506784
53 0.011539344
54 0.011546464
55 0.011637614
56 0.011707275
57 0.011774784
58 0.011784035
59 0.011825875
60 0.011866125
61 0.012267325
62 0.012398475
63 0.012500395
64 0.012541235
65 0.012566946
66 0.012625485
67 0.012725885
68 0.012743666
69 0.012780975
70 0.012807875
71 0.012823245
72 0.012829045
73 0.012898795
74 0.012920965
75 0.012967725
76 0.012967855
77 0.012971266
78 0.013006085
79 0.013091055
80 0.013112595
81 0.013132075
82 0.013266115
83 0.013271206
84 0.013424076
85 0.013457976
86 0.013487216
87 0.013554156
88 0.013571715
89 0.013594525
90 0.013610735
91 0.013627416
92 0.013719215
93 0.013757445
94 0.013816836
95 0.013847206
96 0.013889255
97 0.014048426
98 0.014056726
99 0.014065186
100 0.014140735
101 0.014236816
102 0.014260165
103 0.014338786
104 0.014407406
105 0.014411826
106 0.014429336
107 0.014540366
108 0.014583686
109 0.014641696
110 0.014664236
111 0.014692496
112 0.014759696
113 0.014822146
114 0.014952066
115 0.014970026
116 0.014975056
117 0.014983966
118 0.015156007
119 0.015297836
120 0.015367526
121 0.015397447
122 0.015419145
123 0.015451616
124 0.015497876
125 0.015506307
126 0.015607686
127 0.015652156
128 0.015758437
129 0.015786127
130 0.015803137
131 0.015901006
132 0.015953287
133 0.016117436
134 0.016256986
135 0.016372356
136 0.016405177
137 0.016593586
138 0.016751826
139 0.016877717
140 0.017027707
141 0.017061526
142 0.017086367
143 0.017099776
144 0.017224107
145 0.017306777
146 0.017428647
147 0.017467527
148 0.017558287
149 0.017564477
150 0.017631717
151 0.017665087
152 0.017695176
153 0.017725877
154 0.017889457
155 0.017899068
156 0.017926577
157 0.018016437
158 0.018059716
159 0.018215177
160 0.018404448
161 0.018564458
162 0.018631818
163 0.018760248
164 0.019081958
165 0.019198428
166 0.019345228
167 0.019498198
168 0.019571298
169 0.019599388
170 0.019770108
171 0.019923098
172 0.020010238
173 0.020215408
174 0.020352449
175 0.020384168
176 0.020534808
177 0.020603449
178 0.020752778
179 0.020821268
180 0.021449088
181 0.021627739
182 0.022218698
183 0.022444139
184 0.022711519
185 0.02316533
186 0.023255809
187 0.023545159
188 0.02377501
189 0.024379708
190 0.02467676
191 0.02505061
192 0.02505633
193 0.02514992
194 0.025499121
195 0.025640641
196 0.026171801
197 0.026566131
198 0.02689906
199 0.026933151
200 0.026933481
201 0.026979391
202 0.027785611
203 0.028071561
204 0.028101492
205 0.028279281
206 0.028509741
207 0.028663101
208 0.029059022
209 0.029277212
210 0.029813492
211 0.029823483
212 0.029838012
213 0.029860302
214 0.030352373
215 0.030378862
216 0.031115243
217 0.031158183
218 0.031486673
219 0.032839583
220 0.033702563
221 0.035330924
222 0.036627944
223 0.036762374
224 0.039024727
225 0.039461156
226 0.040415436
227 0.042882697
228 0.04862349
229 0.04870496
230 0.04932153
231 0.05067723
232 0.05225826
233 0.053289722
234 0.053383162
235 0.056043943
236 0.059504154
237 0.063617036
238 0.064120666
239 0.064551276
240 0.065162597
241 0.070577807
242 0.070944319
243 0.07491059
244 0.075914521
245 0.075945121
246 0.07656432
247 0.0769663
248 0.079190352
249 0.080212203
250 0.082756903
251 0.087309005
252 0.090295057
253 0.093499378
254 0.096484339
255 0.098435219
256 0.09856624
257 0.103760802
258 0.106506334
259 0.108862244
260 0.120150278
261 0.125745221
262 0.131974804
263 0.134731063
264 0.161295624
265 0.177929512
266 0.181424653
267 0.201341951
268 0.203055961
269 0.203176541
270 0.208506064
271 0.214258245
272 0.218672218
273 0.219693138
274 0.223509179
275 0.22524182
276 0.235571496
277 0.24955794
278 0.285410193
279 0.314463357
280 0.326967051
281 0.326990751
282 0.329849612
283 0.343690298
284 0.346506099
285 0.357071292
286 0.394218218
287 0.407822875
288 0.409065294
289 0.575996601
290 0.666128197
291 0.738349207
292 0.827487511
293 0.842242807
294 0.892171797
295 1.046724919
296 1.116990748
297 1.180482922
298 1.807902443
299 1.975890811
300 2.655204922
301 2.729551854
302 2.751414892
303 2.785484595
304 2.84816057
305 2.871346848
306 2.880106673
307 2.928834771
308 3.089010517
309 3.379166822
310 3.580507684
311 3.5971557
312 3.676852102
313 4.084663174
314 4.150451422
315 4.559797155
316 4.864634347
317 4.872919082
318 5.391583457
319 5.902975594
320 6.621139569
321 6.721776041
322 6.949077521
323 7.597465841
324 8.726945241
325 10.919699201
326 12.41991908
327 12.521646792
328 14.409232848
329 14.643312651
330 14.977424557
331 16.202355784
332 16.287377028
333 24.16586622
334 60

==> figure1/lpo/up-ltr-grwc-indrc-times.txt <==
 1 0.005225022
 2 0.005803522
 3 0.006026923
 4 0.007045003
 5 0.007141933
 6 0.007385683
 7 0.007806043
 8 0.008033643
 9 0.008069313
10 0.008169253
11 0.008746654
12 0.008920744
13 0.009339854
14 0.009354044
15 0.009410264
16 0.009539474
17 0.009569633
18 0.009676653
19 0.009704084
20 0.009729294
21 0.009784794
22 0.009857664
23 0.010076824
24 0.010209874
25 0.010232744
26 0.010241564
27 0.010372914
28 0.010385104
29 0.010399014
30 0.010413854
31 0.010440744
32 0.010454044
33 0.010547274
34 0.010559694
35 0.010562945
36 0.010729644
37 0.010760285
38 0.010823625
39 0.010975965
40 0.011087864
41 0.011102915
42 0.011109055
43 0.011122295
44 0.011166914
45 0.011226995
46 0.011301614
47 0.011320414
48 0.011338385
49 0.011430674
50 0.011506045
51 0.011549015
52 0.011563944
53 0.011606744
54 0.011622124
55 0.011714215
56 0.011736115
57 0.011813815
58 0.011927125
59 0.011941365
60 0.012142275
61 0.012189484
62 0.012226335
63 0.012315325
64 0.012367014
65 0.012493675
66 0.012498465
67 0.012522295
68 0.012555285
69 0.012609105
70 0.012647766
71 0.012765126
72 0.012864675
73 0.012887505
74 0.013006975
75 0.013034065
76 0.013039575
77 0.013149986
78 0.013221875
79 0.013223866
80 0.013527516
81 0.013651636
82 0.013688056
83 0.013705066
84 0.013740205
85 0.013742376
86 0.013781186
87 0.013801666
88 0.013839286
89 0.013845236
90 0.013861325
91 0.013918486
92 0.013935965
93 0.013973725
94 0.013999016
95 0.014001776
96 0.014066876
97 0.014100615
98 0.014195185
99 0.014217576
100 0.014220876
101 0.014247165
102 0.014267536
103 0.014351056
104 0.014370356
105 0.014432496
106 0.014582116
107 0.014609516
108 0.014623656
109 0.014786696
110 0.014810807
111 0.014844916
112 0.014910965
113 0.014959615
114 0.014989966
115 0.015042526
116 0.015148486
117 0.015166536
118 0.015199066
119 0.015273686
120 0.015302106
121 0.015395247
122 0.015436477
123 0.015453466
124 0.015455856
125 0.015482876
126 0.015513436
127 0.015523826
128 0.015588816
129 0.015592427
130 0.015608576
131 0.015629276
132 0.015676696
133 0.015695867
134 0.015768256
135 0.015807776
136 0.015835747
137 0.015901086
138 0.015934586
139 0.015971416
140 0.016024526
141 0.016038907
142 0.016208026
143 0.016262947
144 0.016496157
145 0.016529656
146 0.016932237
147 0.016932287
148 0.016978387
149 0.017153457
150 0.017181557
151 0.017292887
152 0.017337177
153 0.017337397
154 0.017378777
155 0.017414367
156 0.017514847
157 0.017629527
158 0.017640637
159 0.017750837
160 0.017778407
161 0.018006547
162 0.018365208
163 0.018603677
164 0.018827708
165 0.018843428
166 0.018878078
167 0.018909847
168 0.019310057
169 0.019377108
170 0.019748718
171 0.020019038
172 0.020074638
173 0.020351218
174 0.020447468
175 0.021237719
176 0.021363298
177 0.021506799
178 0.021540179
179 0.021569419
180 0.021687419
181 0.021842169
182 0.022002748
183 0.022194759
184 0.022949489
185 0.0237954
186 0.0239952
187 0.02419739
188 0.02425342
189 0.02465249
190 0.024805029
191 0.025073001
192 0.02531301
193 0.025314081
194 0.02562708
195 0.025742751
196 0.025831721
197 0.026024031
198 0.02617798
199 0.02626673
200 0.02648669
201 0.026666401
202 0.027446191
203 0.028119762
204 0.028138441
205 0.028211732
206 0.028274801
207 0.029301642
208 0.029337762
209 0.029544382
210 0.029921072
211 0.029984902
212 0.029993862
213 0.030116502
214 0.030291012
215 0.030336952
216 0.031099843
217 0.032601523
218 0.033652183
219 0.034887894
220 0.035421854
221 0.035582464
222 0.037220275
223 0.038220696
224 0.038395086
225 0.041224657
226 0.041849208
227 0.042241707
228 0.045191919
229 0.045262028
230 0.049507371
231 0.049873531
232 0.050416981
233 0.05049121
234 0.051884131
235 0.060248505
236 0.061029184
237 0.065402435
238 0.067190506
239 0.067679687
240 0.067768427
241 0.067857638
242 0.071585479
243 0.072607018
244 0.07348701
245 0.07491327
246 0.0754575
247 0.078644181
248 0.079902042
249 0.080236162
250 0.082195873
251 0.085555395
252 0.092434327
253 0.093859127
254 0.096600009
255 0.097553789
256 0.098468509
257 0.103732652
258 0.103755982
259 0.105596301
260 0.121318328
261 0.129704313
262 0.131777302
263 0.180534362
264 0.181269123
265 0.182874144
266 0.195617607
267 0.198738
268 0.198830739
269 0.20053998
270 0.204764412
271 0.216849287
272 0.217902257
273 0.22400251
274 0.22563808
275 0.236733095
276 0.237769096
277 0.280078203
278 0.291614087
279 0.314124876
280 0.316323157
281 0.319752878
282 0.32367713
283 0.341896776
284 0.342769096
285 0.347426829
286 0.412378896
287 0.428422343
288 0.445056838
289 0.613871227
290 0.620008938
291 0.731560802
292 0.872480639
293 0.97599071
294 1.09805576
295 1.181890343
296 1.409334494
297 1.806860664
298 2.09722801
299 2.603645191
300 2.732463285
301 2.743797838
302 2.839822087
303 2.854474642
304 2.862086306
305 2.912822546
306 3.093424428
307 3.142030347
308 3.396177889
309 3.543203637
310 3.553398683
311 3.676572699
312 4.001770161
313 4.078773873
314 4.560777355
315 4.706575634
316 4.812949427
317 5.137572665
318 5.868375408
319 6.884343274
320 7.366103668
321 7.54464352
322 10.880234195
323 11.922628971
324 12.444077948
325 14.149119753
326 14.256041007
327 15.270728801
328 18.207711026
329 22.049793016
330 60

==> figure1/lpo/up-ltr-times.txt <==
 1 0.006051863
 2 0.007301733
 3 0.007801263
 4 0.007809883
 5 0.007866953
 6 0.007884874
 7 0.007926632
 8 0.007963823
 9 0.008254363
10 0.008280433
11 0.008305393
12 0.008371343
13 0.008409194
14 0.008429013
15 0.008653804
16 0.008778614
17 0.008789753
18 0.008799914
19 0.008891674
20 0.009258463
21 0.009572534
22 0.009584484
23 0.009791494
24 0.009856494
25 0.010343265
26 0.010387654
27 0.010453134
28 0.010522244
29 0.010545343
30 0.010566984
31 0.010569114
32 0.010583194
33 0.010674445
34 0.010751274
35 0.010880734
36 0.010910145
37 0.010933545
38 0.011092214
39 0.011146835
40 0.011188565
41 0.011194975
42 0.011311895
43 0.011334834
44 0.011444264
45 0.011450234
46 0.011568845
47 0.011576205
48 0.011637615
49 0.011708635
50 0.011768115
51 0.011786015
52 0.012028215
53 0.012079245
54 0.012177725
55 0.012317654
56 0.012351535
57 0.012478355
58 0.012612275
59 0.012658565
60 0.012713335
61 0.012855665
62 0.013201626
63 0.013234116
64 0.013304646
65 0.013421665
66 0.013435726
67 0.013449826
68 0.013594665
69 0.013606516
70 0.013607266
71 0.013666936
72 0.013706196
73 0.013725855
74 0.013746775
75 0.013787205
76 0.013817366
77 0.013826086
78 0.013840235
79 0.013872046
80 0.013910185
81 0.013924665
82 0.014063176
83 0.014088066
84 0.014112095
85 0.014118626
86 0.014153835
87 0.014422296
88 0.014547327
89 0.014594386
90 0.014657736
91 0.014663875
92 0.014710996
93 0.014760076
94 0.014920106
95 0.014957117
96 0.014994736
97 0.015149936
98 0.015263217
99 0.015267266
100 0.015341356
101 0.015463326
102 0.015604357
103 0.015622036
104 0.015666287
105 0.015703637
106 0.015742707
107 0.015912816
108 0.016090586
109 0.016151407
110 0.016197086
111 0.016225896
112 0.016248207
113 0.016248657
114 0.016516987
115 0.016523127
116 0.016697326
117 0.016730817
118 0.016839707
119 0.016962627
120 0.017182746
121 0.017314157
122 0.017476247
123 0.017605968
124 0.017619387
125 0.017861507
126 0.017922587
127 0.018118648
128 0.018210717
129 0.018436778
130 0.018461628
131 0.018509128
132 0.018594017
133 0.018836158
134 0.019047038
135 0.019101878
136 0.019263628
137 0.019550908
138 0.019683158
139 0.019688868
140 0.020020058
141 0.020053218
142 0.020139148
143 0.020169487
144 0.020173909
145 0.020185397
146 0.020254549
147 0.020467649
148 0.020624198
149 0.020711429
150 0.020740798
151 0.020822919
152 0.021069918
153 0.021283929
154 0.021474278
155 0.021511999
156 0.021586509
157 0.022034659
158 0.022076779
159 0.022858038
160 0.02412153
161 0.02419659
162 0.0243046
163 0.02459935
164 0.024627769
165 0.02491788
166 0.025216289
167 0.02545565
168 0.026733951
169 0.026908081
170 0.026959371
171 0.0274207
172 0.027685661
173 0.028411042
174 0.029372882
175 0.029464452
176 0.029485881
177 0.030446312
178 0.030801472
179 0.030938743
180 0.031221652
181 0.033130683
182 0.033383143
183 0.034544234
184 0.034722744
185 0.035014373
186 0.035406914
187 0.036442584
188 0.037026325
189 0.037557154
190 0.037594326
191 0.039280425
192 0.041892307
193 0.043704328
194 0.047262159
195 0.047815099
196 0.048513189
197 0.048630889
198 0.04926719
199 0.049418541
200 0.050556491
201 0.050683461
202 0.052204091
203 0.053427891
204 0.053549602
205 0.054265661
206 0.054268182
207 0.054790623
208 0.055295191
209 0.061425885
210 0.063192995
211 0.065697576
212 0.067155767
213 0.070610908
214 0.071115619
215 0.072821298
216 0.07550154
217 0.078921601
218 0.079566462
219 0.080774613
220 0.081743134
221 0.083180944
222 0.083338323
223 0.087757285
224 0.095420078
225 0.098024178
226 0.09836094
227 0.098472649
228 0.102902611
229 0.103873181
230 0.104409431
231 0.106153833
232 0.121322957
233 0.122245078
234 0.130927783
235 0.133179173
236 0.137976496
237 0.138535375
238 0.144180218
239 0.14900266
240 0.149191189
241 0.150389851
242 0.165686338
243 0.165989127
244 0.169158918
245 0.191862516
246 0.193182877
247 0.221589618
248 0.222288209
249 0.224864171
250 0.236436235
251 0.24953339
252 0.259820824
253 0.259861334
254 0.262859655
255 0.289538416
256 0.32436581
257 0.32527677
258 0.332351672
259 0.413320756
260 0.414301006
261 0.421729629
262 0.427426262
263 0.434068874
264 0.445839979
265 0.47259695
266 0.478422131
267 0.496680599
268 0.4989539
269 0.521003098
270 0.565174286
271 0.60094341
272 0.606967564
273 0.645724718
274 0.695584789
275 0.739780527
276 0.751461301
277 0.838412156
278 0.876796481
279 1.17714585
280 1.314088636
281 1.358350534
282 1.376659141
283 1.468587538
284 2.008485814
285 2.336577614
286 2.77376023
287 2.829068603
288 2.855286113
289 2.978104884
290 3.109937935
291 3.395031318
292 3.433520713
293 3.543881659
294 3.692488556
295 3.951187831
296 4.485103544
297 4.561832127
298 4.717259847
299 4.893775478
300 4.895937732
301 5.104617752
302 6.138474724
303 6.42470067
304 6.57102706
305 6.908628066
306 8.060502625
307 10.444150891
308 11.313998176
309 11.483219616
310 11.780657236
311 13.180185624
312 13.203595433
313 15.411347261
314 16.383298266
315 16.800284164
316 17.299276665
317 18.097747922
318 18.900688994
319 28.493812315
320 56.269045602


==> figure1/lpo/up-times.txt <==
 1 0.006827453
 2 0.006888022
 3 0.006993593
 4 0.007160933
 5 0.007467683
 6 0.007528903
 7 0.007662004
 8 0.007692543
 9 0.008324754
10 0.008440363
11 0.008713464
12 0.008720023
13 0.008861334
14 0.008873254
15 0.008918854
16 0.009129274
17 0.009207093
18 0.009244284
19 0.009652184
20 0.009721214
21 0.009737524
22 0.009884564
23 0.009911884
24 0.009915264
25 0.009943654
26 0.010128644
27 0.010156714
28 0.010357645
29 0.010546804
30 0.010633564
31 0.010661145
32 0.010710594
33 0.010754754
34 0.011164285
35 0.011384574
36 0.011396515
37 0.011549584
38 0.011603275
39 0.011804985
40 0.011823455
41 0.011826485
42 0.011873445
43 0.011913865
44 0.011974265
45 0.011988776
46 0.012003064
47 0.012214935
48 0.012376525
49 0.012424875
50 0.012460335
51 0.012575725
52 0.012718844
53 0.012738285
54 0.012927915
55 0.012928675
56 0.013020215
57 0.013052605
58 0.013063875
59 0.013095945
60 0.013130246
61 0.013158895
62 0.013161135
63 0.013195446
64 0.013297985
65 0.013328846
66 0.013434965
67 0.013497665
68 0.013504015
69 0.013510605
70 0.013535725
71 0.013603826
72 0.013611016
73 0.013738266
74 0.013756315
75 0.013842856
76 0.013919886
77 0.013976145
78 0.014310436
79 0.014324535
80 0.014379566
81 0.014407946
82 0.014468806
83 0.014499856
84 0.014510816
85 0.014529526
86 0.014557176
87 0.014591096
88 0.014732906
89 0.014741896
90 0.014834026
91 0.014848346
92 0.014883316
93 0.014969296
94 0.015006466
95 0.015058736
96 0.015114296
97 0.015125886
98 0.015137627
99 0.015310576
100 0.015342966
101 0.015357396
102 0.015394056
103 0.015450916
104 0.015463046
105 0.015525766
106 0.015528146
107 0.015720946
108 0.015774177
109 0.015892717
110 0.016033936
111 0.016093457
112 0.016206306
113 0.016262916
114 0.016295236
115 0.016432646
116 0.016454596
117 0.016948796
118 0.017075857
119 0.017083777
120 0.017172877
121 0.017589656
122 0.017591047
123 0.017619677
124 0.017622317
125 0.017647798
126 0.017755057
127 0.017823417
128 0.017879796
129 0.017883467
130 0.017907926
131 0.018193647
132 0.018199807
133 0.018429427
134 0.018523457
135 0.018649227
136 0.018777928
137 0.019031248
138 0.019084628
139 0.019121278
140 0.019321308
141 0.019731338
142 0.019900188
143 0.020041318
144 0.020073128
145 0.020284529
146 0.020338178
147 0.020453148
148 0.020479718
149 0.020495089
150 0.020928368
151 0.021577638
152 0.021601429
153 0.021688119
154 0.022033029
155 0.022500059
156 0.022673679
157 0.02316051
158 0.023202179
159 0.023205179
160 0.0234986
161 0.02370188
162 0.02460769
163 0.024828381
164 0.025047109
165 0.02569025
166 0.02570227
167 0.0258217
168 0.027204461
169 0.027536711
170 0.027578941
171 0.028923181
172 0.029217431
173 0.029244412
174 0.029359552
175 0.029926443
176 0.030238482
177 0.030531123
178 0.030643382
179 0.031462293
180 0.031713293
181 0.032744214
182 0.033369324
183 0.033667963
184 0.034031943
185 0.034226154
186 0.034261744
187 0.034584104
188 0.035998275
189 0.038020105
190 0.038114155
191 0.038311874
192 0.046522438
193 0.046530959
194 0.047525889
195 0.050051661
196 0.05051748
197 0.05193188
198 0.05226761
199 0.052426911
200 0.053015352
201 0.053309012
202 0.053550232
203 0.053639371
204 0.054046922
205 0.054429352
206 0.054761371
207 0.055085722
208 0.056363952
209 0.057527643
210 0.061729855
211 0.062771446
212 0.066066766
213 0.070601709
214 0.071661419
215 0.07327088
216 0.073543059
217 0.07400514
218 0.077683941
219 0.077854122
220 0.082373893
221 0.092664667
222 0.094312037
223 0.09806534
224 0.098282998
225 0.098488109
226 0.09895407
227 0.104544773
228 0.106097222
229 0.106965893
230 0.114834976
231 0.125493961
232 0.131760323
233 0.131898553
234 0.136850245
235 0.139308415
236 0.141130486
237 0.14622748
238 0.153492312
239 0.154472002
240 0.155769472
241 0.157969913
242 0.164925426
243 0.167240317
244 0.186168993
245 0.191351287
246 0.217438717
247 0.243737118
248 0.252105641
249 0.254194242
250 0.259554484
251 0.263692836
252 0.264113135
253 0.306757214
254 0.32426596
255 0.351851891
256 0.352650471
257 0.430242493
258 0.430629163
259 0.437850306
260 0.440415936
261 0.446646059
262 0.44820446
263 0.47967496
264 0.492057367
265 0.5237633
266 0.535358995
267 0.541357156
268 0.546528768
269 0.609368304
270 0.615177785
271 0.632416873
272 0.64849
273 0.735559194
274 0.790631657
275 0.817423036
276 0.933769304
277 0.987987056
278 1.109622705
279 1.335793615
280 1.338097106
281 1.383024963
282 1.462549216
283 1.630023213
284 1.992342938
285 2.518371157
286 2.838082546
287 2.842724067
288 3.040975107
289 3.119202598
290 3.416230357
291 3.47636875
292 3.583508045
293 3.658119855
294 3.704637933
295 3.94651128
296 4.523788732
297 4.856338003
298 5.015902808
299 5.383328486
300 5.539212396
301 5.891959066
302 6.91927404
303 7.12141544
304 7.365209819
305 8.209787154
306 8.587689397
307 8.786244768
308 11.758878627
309 12.719991892
310 12.988385648
311 13.111771908
312 14.184670467
313 15.596989434
314 15.609727068
315 15.92022398
316 16.79009341
317 19.564621093
318 28.278168818
319 29.648295507
320 31.796564606
321 60

==> final-measurements-kbo/60s-default.dat <==
     1	0.00605147
     2	0.00662058
     3	0.00722097
     4	0.0082647
     5	0.00893482
     6	0.00905189
     7	0.00922092
     8	0.00926903
     9	0.00931904
    10	0.00976646
    11	0.00993091
    12	0.01086569
    13	0.01095509
    14	0.01098257
    15	0.01099883
    16	0.01162268
    17	0.01209831
    18	0.01315082
    19	0.01332981
    20	0.0162205
    21	0.01760518
    22	0.01923581
    23	0.02514359
    24	60.113493036
    25	60.120429126
    26	60.122266716
    27	60.122608256
    28	60.125327176
    29	60.126402936
    30	60.126598146
    31	60.126802516
    32	60.127068156
    33	60.127300416
    34	60.129791766
    35	60.129853266
    36	60.130914156
    37	60.131066996
    38	60.131509476
    39	60.132395396
    40	60.132694886
    41	60.133992466
    42	60.135196966
    43	60.136184456
    44	60.137676866
    45	60.138251406
    46	60.138542556
    47	60.138795996
    48	60.139374386
    49	60.140572856
    50	60.140875316
    51	60.141147246
    52	60.141190316
    53	60.144387306
    54	60.144421776
    55	60.146630876
    56	60.147500816
    57	60.148206376
    58	60.148373126
    59	60.149070246
    60	60.149986556
    61	60.150127986
    62	60.150554516
    63	60.151400126
    64	60.151441846
    65	60.152218926
    66	60.154093806
    67	60.154117686
    68	60.154714876
    69	60.155513196
    70	60.155963966
    71	60.156741926
    72	60.156838626
    73	60.160487146
    74	60.161499656
    75	60.164205456
    76	60.166516666
    77	60.166538776
    78	60.168078146
    79	60.169149996
    80	60.170623486
    81	60.179233026
    82	60.201267316


==> final-measurements-kbo/60s-up_ltr.dat <==
     1	0.00834962
     2	0.00890504
     3	0.0093224
     4	0.00971538
     5	0.01005154
     6	0.01081798
     7	0.01118855
     8	0.01202572
     9	0.01269198
    10	0.01280669
    11	0.0133069
    12	0.01472532
    13	0.01543202
    14	0.01612668
    15	0.01700555
    16	0.02103136
    17	0.02333758
    18	0.02709711
    19	0.0329749
    20	0.06765217
    21	0.07659847
    22	0.08574135
    23	0.19474461
    24	1.819272449
    25	2.976004969
    26	3.538563479
    27	3.751478489
    28	4.071511359
    29	21.606478015
    30	22.603162634
    31	60.122807406
    32	60.124527756
    33	60.125461546
    34	60.132644056
    35	60.134037256
    36	60.136715026
    37	60.136965826
    38	60.138431746
    39	60.138441206
    40	60.139206746
    41	60.139793926
    42	60.141775126
    43	60.142537696
    44	60.146153876
    45	60.146202816
    46	60.147982536
    47	60.148199136
    48	60.149180346
    49	60.150648056
    50	60.151094126
    51	60.151582106
    52	60.153186066
    53	60.153525796
    54	60.154961026
    55	60.159766906
    56	60.162101636
    57	60.163175936
    58	60.163652246
    59	60.164044216
    60	60.169876336
    61	60.172168796
    62	60.176320376
    63	60.177473436
    64	60.179711236
    65	60.180062386
    66	60.182258995
    67	60.183015666
    68	60.184777126
    69	60.188977716
    70	60.190465916
    71	60.191245056
    72	60.194324666
    73	60.195053686
    74	60.197193116
    75	60.205312136
    76	60.206853066
    77	60.212825856
    78	60.212970556
    79	60.212985626
    80	60.220120626
    81	60.221159716
    82	60.227184866


==> final-measurements-kbo/60s-up_ltr_gpc.dat <==
     1	0.00698537
     2	0.00709913
     3	0.00819572
     4	0.0095807
     5	0.00990856
     6	0.01006858
     7	0.0100816
     8	0.01040531
     9	0.01060183
    10	0.01076736
    11	0.01220667
    12	0.0123515
    13	0.01237443
    14	0.01274029
    15	0.01279227
    16	0.01288387
    17	0.01345854
    18	0.01410815
    19	0.01519966
    20	0.01537844
    21	0.0165811
    22	0.01809795
    23	0.02238594
    24	0.03043686
    25	0.04494572
    26	0.05559637
    27	0.10857718
    28	0.15622234
    29	0.20711367
    30	0.28700051
    31	0.45254547
    32	0.71601933
    33	2.02784574
    34	4.701752949
    35	8.349915398
    36	60.122643306
    37	60.124605426
    38	60.127938026
    39	60.128693826
    40	60.130696506
    41	60.131220496
    42	60.131736266
    43	60.132736436
    44	60.135670336
    45	60.141357706
    46	60.141723536
    47	60.143904516
    48	60.144192456
    49	60.144277406
    50	60.145392856
    51	60.147508406
    52	60.149260506
    53	60.149920126
    54	60.150713686
    55	60.151128926
    56	60.154258876
    57	60.154922556
    58	60.155309266
    59	60.156086696
    60	60.156138166
    61	60.156434996
    62	60.156895116
    63	60.157153506
    64	60.157249906
    65	60.159627586
    66	60.159690776
    67	60.159888166
    68	60.160145316
    69	60.160814956
    70	60.162861756
    71	60.163018606
    72	60.164404116
    73	60.164631706
    74	60.167601466
    75	60.167740886
    76	60.167820406
    77	60.169260856
    78	60.172968536
    79	60.175874866
    80	60.176204516
    81	60.176473176
    82	60.189620956


==> final-measurements-kbo/60s-up_ltr_indrc.dat <==
     1	0.00686143
     2	0.00778136
     3	0.00883207
     4	0.00929609
     5	0.00998488
     6	0.0107638
     7	0.01154244
     8	0.01165783
     9	0.01222119
    10	0.01238059
    11	0.01350022
    12	0.01361912
    13	0.0143386
    14	0.01558864
    15	0.01602424
    16	0.01670154
    17	0.01923265
    18	0.02123017
    19	0.02202625
    20	0.02518114
    21	0.03013121
    22	0.03732152
    23	0.04552918
    24	0.04644682
    25	0.06169959
    26	0.09565894
    27	0.17508672
    28	0.28989034
    29	0.43143998
    30	0.63753281
    31	0.70890777
    32	1.52925625
    33	1.63853394
    34	2.34375394
    35	2.47681362
    36	2.83491269
    37	14.157041427
    38	52.583855318
    39	60.117742026
    40	60.124524646
    41	60.124556806
    42	60.133144746
    43	60.134784886
    44	60.139963216
    45	60.140807776
    46	60.142434686
    47	60.145031826
    48	60.145416606
    49	60.147090696
    50	60.147672286
    51	60.149307346
    52	60.149861986
    53	60.150012426
    54	60.151020266
    55	60.151857526
    56	60.152605136
    57	60.155888206
    58	60.156454546
    59	60.158214036
    60	60.159176446
    61	60.159979466
    62	60.161256586
    63	60.161840806
    64	60.165588276
    65	60.166125086
    66	60.167096746
    67	60.167391956
    68	60.168577206
    69	60.171429086
    70	60.177591386
    71	60.179078866
    72	60.182027856
    73	60.188208786
    74	60.188494136
    75	60.190968096
    76	60.191547596
    77	60.195834476
    78	60.198856666
    79	60.199322876
    80	60.205857706
    81	60.206359516
    82	60.213730826


==> final-measurements-kbo/60s-up_ltr_indrc_gpc.dat <==
     1	0.00812396
     2	0.00837418
     3	0.00860903
     4	0.00883511
     5	0.00890714
     6	0.00907094
     7	0.00919067
     8	0.00961419
     9	0.00979379
    10	0.01009185
    11	0.01035085
    12	0.0105556
    13	0.01084589
    14	0.01089611
    15	0.01118596
    16	0.01119754
    17	0.01139237
    18	0.01210621
    19	0.01462896
    20	0.01494221
    21	0.0158432
    22	0.01684446
    23	0.01752167
    24	0.03021801
    25	0.03103023
    26	0.03112961
    27	0.05592289
    28	0.05838557
    29	0.0818645
    30	0.08755597
    31	0.17964547
    32	0.4159732
    33	0.71282134
    34	0.9834959
    35	1.19435583
    36	2.305477439
    37	5.371297209
    38	13.313890397
    39	60.117684216
    40	60.118502646
    41	60.119801026
    42	60.120637436
    43	60.122993186
    44	60.124948766
    45	60.125335906
    46	60.126093156
    47	60.129897466
    48	60.129957676
    49	60.130257616
    50	60.130838446
    51	60.131057196
    52	60.134500526
    53	60.135065156
    54	60.138039656
    55	60.138838736
    56	60.142524636
    57	60.144520876
    58	60.144862866
    59	60.145953506
    60	60.146374806
    61	60.146733656
    62	60.146815406
    63	60.147162926
    64	60.147448296
    65	60.149518246
    66	60.149782336
    67	60.150867266
    68	60.153151196
    69	60.153572986
    70	60.153611026
    71	60.154045176
    72	60.154328326
    73	60.155207896
    74	60.155329906
    75	60.155530266
    76	60.157087036
    77	60.165009836
    78	60.167502656
    79	60.170370606
    80	60.172379726
    81	60.179363206
    82	60.183136646


==> final-measurements-lpo-occ/60s-default.dat <==
     1	0.00570149
     2	0.00647865
     3	0.00747308
     4	0.00760834
     5	0.00840572
     6	0.00840934
     7	0.00920657
     8	0.00921648
     9	0.00940176
    10	0.01021913
    11	0.01057356
    12	0.01073487
    13	0.01094276
    14	0.01105055
    15	0.01110874
    16	0.0112584
    17	0.01190174
    18	0.01267732
    19	0.01356517
    20	0.01383088
    21	0.01470968
    22	0.01675748
    23	0.01750056
    24	0.0206061
    25	0.02725193
    26	0.02749014
    27	0.0313585
    28	60.105243916
    29	60.111152636
    30	60.118741296
    31	60.120884536
    32	60.121561726
    33	60.121637616
    34	60.124842446
    35	60.126365086
    36	60.129373716
    37	60.129482866
    38	60.130661856
    39	60.131466926
    40	60.131828206
    41	60.131863306
    42	60.132845556
    43	60.133114896
    44	60.133137256
    45	60.133140856
    46	60.133493566
    47	60.135587986
    48	60.136159256
    49	60.137127936
    50	60.137461076
    51	60.137754826
    52	60.137927686
    53	60.138004576
    54	60.138105526
    55	60.138279366
    56	60.139993476
    57	60.141905016
    58	60.142287656
    59	60.143295016
    60	60.143570306
    61	60.145229486
    62	60.146630696
    63	60.147119266
    64	60.148104936
    65	60.151941656
    66	60.152062106
    67	60.152170676
    68	60.152472386
    69	60.152480396
    70	60.152547236
    71	60.152838986
    72	60.154962716
    73	60.155250096
    74	60.155879916
    75	60.156013796
    76	60.156341556
    77	60.156724056
    78	60.158521136
    79	60.160723116
    80	60.163255266
    81	60.168011406
    82	60.170248316


==> final-measurements-lpo-occ/60s-up_ltr.dat <==
     1	0.00803736
     2	0.00967626
     3	0.00968659
     4	0.00986553
     5	0.01009177
     6	0.01041509
     7	0.01061026
     8	0.01099123
     9	0.0112598
    10	0.01126432
    11	0.01296382
    12	0.01328787
    13	0.01373489
    14	0.01470294
    15	0.01530136
    16	0.01811061
    17	0.01995784
    18	0.0211048
    19	0.02169434
    20	0.02211649
    21	0.02903394
    22	0.05492938
    23	0.06187687
    24	0.06815516
    25	0.11238039
    26	0.11960722
    27	0.17772942
    28	0.18750838
    29	0.47100665
    30	0.54713605
    31	0.67617819
    32	0.99069299
    33	1.8068623
    34	4.564052109
    35	5.406150829
    36	7.631075858
    37	10.030416888
    38	12.330487957
    39	15.051108366
    40	17.172177146
    41	28.058490273
    42	57.086221177
    43	60.133287906
    44	60.133911806
    45	60.135279346
    46	60.137809576
    47	60.142263406
    48	60.142478266
    49	60.143817826
    50	60.144277386
    51	60.145322136
    52	60.146345946
    53	60.149021026
    54	60.151910636
    55	60.152723156
    56	60.156465286
    57	60.156556556
    58	60.159723716
    59	60.162974726
    60	60.164063736
    61	60.171443196
    62	60.173636176
    63	60.175154816
    64	60.175272926
    65	60.178935436
    66	60.184023476
    67	60.188575186
    68	60.190083626
    69	60.193341666
    70	60.193436746
    71	60.194209076
    72	60.194657376
    73	60.195578086
    74	60.197107306
    75	60.200204916
    76	60.200665026
    77	60.204722566
    78	60.206587896
    79	60.207538226
    80	60.212345656
    81	60.216673276
    82	60.224584936


==> final-measurements-lpo-occ/60s-up_ltr_gpc.dat <==
     1	0.00601472
     2	0.00687756
     3	0.00758822
     4	0.0085101
     5	0.00851961
     6	0.00871061
     7	0.00910401
     8	0.00930294
     9	0.00934223
    10	0.01007935
    11	0.0100795
    12	0.01008402
    13	0.01052332
    14	0.01083997
    15	0.01087614
    16	0.01110895
    17	0.01155842
    18	0.01195661
    19	0.01288863
    20	0.01338306
    21	0.01389833
    22	0.0139749
    23	0.01428404
    24	0.01497398
    25	0.01718149
    26	0.01734828
    27	0.02013654
    28	0.02176202
    29	0.03369137
    30	0.03370738
    31	0.03895768
    32	0.03935147
    33	0.04590651
    34	0.06858854
    35	0.08784251
    36	0.24067915
    37	0.2689751
    38	0.42087375
    39	0.42102473
    40	0.597791719
    41	1.049662949
    42	2.233942049
    43	3.368716549
    44	30.686555163
    45	60.117492216
    46	60.122859026
    47	60.123055476
    48	60.127596906
    49	60.129154486
    50	60.132417206
    51	60.133001106
    52	60.134148896
    53	60.134355276
    54	60.135404036
    55	60.136811956
    56	60.139844306
    57	60.142697106
    58	60.144814456
    59	60.145311116
    60	60.145334476
    61	60.145721166
    62	60.146074506
    63	60.146636736
    64	60.147589666
    65	60.147797176
    66	60.147841066
    67	60.149453876
    68	60.151344256
    69	60.152071596
    70	60.155130336
    71	60.155313346
    72	60.155458276
    73	60.161761026
    74	60.164487756
    75	60.164655226
    76	60.165248196
    77	60.166656536
    78	60.167827946
    79	60.172970996
    80	60.179547566
    81	60.184617726
    82	60.186623576


==> final-measurements-lpo-occ/60s-up_ltr_indrc.dat <==
     1	0.00643277
     2	0.00740208
     3	0.00828015
     4	0.00850063
     5	0.00908123
     6	0.01022996
     7	0.01025407
     8	0.01044808
     9	0.01056517
    10	0.01121639
    11	0.01151826
    12	0.01182653
    13	0.0120239
    14	0.01207265
    15	0.01315655
    16	0.01385167
    17	0.01416457
    18	0.01592096
    19	0.01642706
    20	0.01842018
    21	0.01930581
    22	0.02429015
    23	0.02559892
    24	0.0290961
    25	0.03539346
    26	0.03603074
    27	0.03735532
    28	0.04205959
    29	0.04370916
    30	0.06296001
    31	0.07786485
    32	0.08730983
    33	0.09022156
    34	0.09202095
    35	0.12611546
    36	0.2673185
    37	0.45787625
    38	0.62715002
    39	0.94636563
    40	3.637728439
    41	4.725667229
    42	25.529351474
    43	25.853927244
    44	60.126888476
    45	60.130830586
    46	60.133017246
    47	60.135168736
    48	60.135596866
    49	60.139908986
    50	60.140420956
    51	60.144556576
    52	60.145877736
    53	60.147492976
    54	60.149731636
    55	60.160517086
    56	60.160768396
    57	60.162485186
    58	60.162869906
    59	60.163217276
    60	60.166219346
    61	60.167205826
    62	60.167234726
    63	60.167492796
    64	60.168438646
    65	60.169191386
    66	60.175177716
    67	60.176897166
    68	60.179881136
    69	60.181347966
    70	60.189402486
    71	60.192669836
    72	60.196414586
    73	60.201168926
    74	60.201660936
    75	60.203684256
    76	60.204779006
    77	60.205399016
    78	60.206694806
    79	60.210990346
    80	60.214354066
    81	60.216868116
    82	60.218286026


==> final-measurements-lpo-occ/60s-up_ltr_indrc_gpc.dat <==
     1	0.00560397
     2	0.00600665
     3	0.0085847
     4	0.00861693
     5	0.00882076
     6	0.00905063
     7	0.00910167
     8	0.009544
     9	0.0097256
    10	0.00982972
    11	0.00994052
    12	0.00998679
    13	0.01016992
    14	0.01019806
    15	0.01090943
    16	0.01161969
    17	0.01172976
    18	0.01198125
    19	0.01213662
    20	0.01218033
    21	0.01234262
    22	0.01238905
    23	0.01479782
    24	0.01510595
    25	0.01521087
    26	0.01615436
    27	0.01803938
    28	0.02242974
    29	0.02293772
    30	0.02495461
    31	0.027805909
    32	0.03065828
    33	0.03227952
    34	0.04223976
    35	0.05810419
    36	0.13023375
    37	0.19254181
    38	0.20299367
    39	0.26993608
    40	0.27489232
    41	0.29688767
    42	0.30192789
    43	0.61847207
    44	1.20895148
    45	1.55771379
    46	11.401015968
    47	60.120228576
    48	60.124374936
    49	60.128051666
    50	60.129584356
    51	60.130466486
    52	60.131470285
    53	60.133274186
    54	60.134150186
    55	60.134194066
    56	60.134295046
    57	60.136256096
    58	60.136444896
    59	60.136864636
    60	60.137154726
    61	60.137253827
    62	60.137433426
    63	60.137742236
    64	60.138043296
    65	60.139089706
    66	60.139561956
    67	60.139630916
    68	60.140463466
    69	60.142327006
    70	60.144789536
    71	60.144971966
    72	60.146724746
    73	60.147605906
    74	60.149570496
    75	60.150230646
    76	60.150396356
    77	60.150886086
    78	60.151520736
    79	60.153292226
    80	60.154531556
    81	60.154726906
    82	60.160519036


==> ueq/tptp-ueq-default.dat <==
     1	0.00701525
     2	0.00769856
     3	0.00783921
     4	0.0078595
     5	0.00790922
     6	0.00792703
     7	0.00807067
     8	0.00818999
     9	0.00819237
    10	0.00819978
    11	0.00840505
    12	0.008445919
    13	0.00848023
    14	0.00848853
    15	0.00850588
    16	0.00856211
    17	0.00856719
    18	0.00861559
    19	0.00862741
    20	0.00864753
    21	0.00867351
    22	0.00871968
    23	0.00883151
    24	0.00887013
    25	0.00890516
    26	0.00895789
    27	0.008969
    28	0.00904092
    29	0.009191
    30	0.00920927
    31	0.00928622
    32	0.00937697
    33	0.00940677
    34	0.00942405
    35	0.00951328
    36	0.00963608
    37	0.0096996
    38	0.00973461
    39	0.0097566
    40	0.00980611
    41	0.00985981
    42	0.00989356
    43	0.0099301
    44	0.00994109
    45	0.00994392
    46	0.00995734
    47	0.00995818
    48	0.00996769
    49	0.0099834
    50	0.01005553
    51	0.01007672
    52	0.01013905
    53	0.01014104
    54	0.01014351
    55	0.01014631
    56	0.01015535
    57	0.01017817
    58	0.01018395
    59	0.01023963
    60	0.01025379
    61	0.01026143
    62	0.01026509
    63	0.01038729
    64	0.01039251
    65	0.01039672
    66	0.01045688
    67	0.01047104
    68	0.01050125
    69	0.01059011
    70	0.01060571
    71	0.01063481
    72	0.01066901
    73	0.01068769
    74	0.0107616
    75	0.01078336
    76	0.01079414
    77	0.01080225
    78	0.01080392
    79	0.01086766
    80	0.01089479
    81	0.01089695
    82	0.01091345
    83	0.01095216
    84	0.01096293
    85	0.01104869
    86	0.01109899
    87	0.01111073
    88	0.01114285
    89	0.01116354
    90	0.01117282
    91	0.01123071
    92	0.01124215
    93	0.01130231
    94	0.0113261
    95	0.01136624
    96	0.01137774
    97	0.01143793
    98	0.01146019
    99	0.01146781
   100	0.01154088
   101	0.01159442
   102	0.01162392
   103	0.01163869
   104	0.01165723
   105	0.0116817
   106	0.01168381
   107	0.01170282
   108	0.01180906
   109	0.01185873
   110	0.01188711
   111	0.0119252
   112	0.01193416
   113	0.01194557
   114	0.01196012
   115	0.01198203
   116	0.01204642
   117	0.01205571
   118	0.0120718
   119	0.01210022
   120	0.01217078
   121	0.0122129
   122	0.01227116
   123	0.01231842
   124	0.01233634
   125	0.01236351
   126	0.01237837
   127	0.01240151
   128	0.01244312
   129	0.01247268
   130	0.01249333
   131	0.01252253
   132	0.01252337
   133	0.01263299
   134	0.01264323
   135	0.01266032
   136	0.01267688
   137	0.01268689
   138	0.01271909
   139	0.01281055
   140	0.01282147
   141	0.01288286
   142	0.01295705
   143	0.0130614
   144	0.01306588
   145	0.01312034
   146	0.01326389
   147	0.01327855
   148	0.01347824
   149	0.0135453
   150	0.01354671
   151	0.0135642
   152	0.01357669
   153	0.01357838
   154	0.01388188
   155	0.01388745
   156	0.01389105
   157	0.01389552
   158	0.01390247
   159	0.01391323
   160	0.01396161
   161	0.01404128
   162	0.01409199
   163	0.01418802
   164	0.01429905
   165	0.0143128
   166	0.01452262
   167	0.01452797
   168	0.0145545
   169	0.01460406
   170	0.01461756
   171	0.0146405
   172	0.01465008
   173	0.01465298
   174	0.01467379
   175	0.01478522
   176	0.01489866
   177	0.01506258
   178	0.01508563
   179	0.01514189
   180	0.01520339
   181	0.01522895
   182	0.01524477
   183	0.01539522
   184	0.0154046
   185	0.01545283
   186	0.01559646
   187	0.01563207
   188	0.01566978
   189	0.01571275
   190	0.0157774
   191	0.01579578
   192	0.0158112
   193	0.01591997
   194	0.01602587
   195	0.01621262
   196	0.01638007
   197	0.01648079
   198	0.01662319
   199	0.0166649
   200	0.01681318
   201	0.01686257
   202	0.0170202
   203	0.01704541
   204	0.01707324
   205	0.01737561
   206	0.01738055
   207	0.01748999
   208	0.01760267
   209	0.01760922
   210	0.01773757
   211	0.0179518
   212	0.01805518
   213	0.01807171
   214	0.01812682
   215	0.01848472
   216	0.0187499
   217	0.0191307
   218	0.01925737
   219	0.01926789
   220	0.01929167
   221	0.01941838
   222	0.01952005
   223	0.01958329
   224	0.01973088
   225	0.01993642
   226	0.01999356
   227	0.02047847
   228	0.02052188
   229	0.02059432
   230	0.02069189
   231	0.02105953
   232	0.02107405
   233	0.02140664
   234	0.02143607
   235	0.02162522
   236	0.02171699
   237	0.02197605
   238	0.02203852
   239	0.02210159
   240	0.02234727
   241	0.02240426
   242	0.02256529
   243	0.02263493
   244	0.022838839
   245	0.02286563
   246	0.02311322
   247	0.02321551
   248	0.02345238
   249	0.02356941
   250	0.02357231
   251	0.02387289
   252	0.02393232
   253	0.02427558
   254	0.02460195
   255	0.0246494
   256	0.02466774
   257	0.02475246
   258	0.02515039
   259	0.02525821
   260	0.02546802
   261	0.0255506
   262	0.0258552
   263	0.02593612
   264	0.02626513
   265	0.02629287
   266	0.0270369
   267	0.02710023
   268	0.02724514
   269	0.02727069
   270	0.02730117
   271	0.02741465
   272	0.0274964
   273	0.0281887
   274	0.02879743
   275	0.02918421
   276	0.02922113
   277	0.02924839
   278	0.02931654
   279	0.02945845
   280	0.02998817
   281	0.03015021
   282	0.0303407
   283	0.03083071
   284	0.03087666
   285	0.03128334
   286	0.03132531
   287	0.03147885
   288	0.03185085
   289	0.03200785
   290	0.03288918
   291	0.03295206
   292	0.03320173
   293	0.03388374
   294	0.03423213
   295	0.03481831
   296	0.0348454
   297	0.03498144
   298	0.03535723
   299	0.03568611
   300	0.03581693
   301	0.03664491
   302	0.03768765
   303	0.03819824
   304	0.03825755
   305	0.0383472
   306	0.03917255
   307	0.03970065
   308	0.03986001
   309	0.04062874
   310	0.040679
   311	0.04082914
   312	0.04087777
   313	0.04143833
   314	0.04171324
   315	0.04303149
   316	0.04400919
   317	0.04480779
   318	0.04515684
   319	0.04552826
   320	0.04553999
   321	0.04567288
   322	0.04585862
   323	0.0464183
   324	0.04670712
   325	0.0470193
   326	0.04747604
   327	0.04760285
   328	0.04953794
   329	0.05046419
   330	0.05116822
   331	0.0517893
   332	0.05327113
   333	0.05530192
   334	0.05538782
   335	0.05552467
   336	0.05563702
   337	0.05574935
   338	0.05602561
   339	0.05932894
   340	0.05990697
   341	0.06032966
   342	0.06131001
   343	0.06430724
   344	0.06439362
   345	0.06600851
   346	0.06641767
   347	0.06959949
   348	0.07121897
   349	0.07371267
   350	0.07709554
   351	0.07886243
   352	0.08035913
   353	0.08278346
   354	0.0839975
   355	0.08400454
   356	0.08457547
   357	0.08516552
   358	0.08816766
   359	0.09302529
   360	0.09330825
   361	0.09476831
   362	0.09560637
   363	0.09632431
   364	0.09632687
   365	0.09639261
   366	0.0964935
   367	0.09818784
   368	0.09840327
   369	0.09860496
   370	0.09902658
   371	0.1041227
   372	0.10949049
   373	0.11885311
   374	0.11943832
   375	0.11980855
   376	0.12065466
   377	0.123364529
   378	0.12397007
   379	0.13244295
   380	0.13288579
   381	0.13450897
   382	0.13457886
   383	0.13474344
   384	0.13572313
   385	0.13770642
   386	0.14017399
   387	0.1423424
   388	0.14646957
   389	0.14909643
   390	0.15255899
   391	0.15261954
   392	0.15558382
   393	0.16021844
   394	0.161552
   395	0.16215869
   396	0.16226704
   397	0.162416629
   398	0.16625371
   399	0.168761889
   400	0.17295368
   401	0.17490374
   402	0.17885374
   403	0.18066328
   404	0.18726227
   405	0.18911198
   406	0.1952336
   407	0.198316929
   408	0.20036798
   409	0.20074115
   410	0.20172051
   411	0.2052858
   412	0.21405063
   413	0.21677031
   414	0.22101024
   415	0.22427336
   416	0.22726646
   417	0.2296143
   418	0.23140997
   419	0.23153603
   420	0.2417657
   421	0.24527207
   422	0.25253156
   423	0.25997777
   424	0.26366304
   425	0.27019854
   426	0.2795199
   427	0.28552433
   428	0.28667336
   429	0.28715382
   430	0.28911494
   431	0.29501299
   432	0.305527919
   433	0.30958283
   434	0.31548615
   435	0.32196132
   436	0.32492278
   437	0.33197658
   438	0.33459735
   439	0.35638048
   440	0.36753619
   441	0.37802299
   442	0.38327242
   443	0.40033923
   444	0.43487798
   445	0.4395547
   446	0.4397023
   447	0.44313265
   448	0.45007746
   449	0.45613555
   450	0.475021119
   451	0.47745338
   452	0.48319598
   453	0.50760982
   454	0.50941121
   455	0.51098776
   456	0.51616919
   457	0.52432282
   458	0.527314209
   459	0.53084
   460	0.53887489
   461	0.54175471
   462	0.55078766
   463	0.55686609
   464	0.55764787
   465	0.56103879
   466	0.56104158
   467	0.57440399
   468	0.57470112
   469	0.65992529
   470	0.70769361
   471	0.73354908
   472	0.75966716
   473	0.78145458
   474	0.78160266
   475	0.84816569
   476	0.86221272
   477	0.86878221
   478	0.94776961
   479	0.95187899
   480	0.96605482
   481	1.01771033
   482	1.02674359
   483	1.04713452
   484	1.04738926
   485	1.055158559
   486	1.05850569
   487	1.062816019
   488	1.110510579
   489	1.14670788
   490	1.17196879
   491	1.18885715
   492	1.19362336
   493	1.19641322
   494	1.21667778
   495	1.260669119
   496	1.27469026
   497	1.385939319
   498	1.40784183
   499	1.40824282
   500	1.41859216
   501	1.42494363
   502	1.473056969
   503	1.580297429
   504	1.64055425
   505	1.642152259
   506	1.680761619
   507	1.68973931
   508	1.696823529
   509	1.80555625
   510	1.83322687
   511	2.01266035
   512	2.03700517
   513	2.0834664
   514	2.11415409
   515	2.160855889
   516	2.23334804
   517	2.315698159
   518	2.350251039
   519	2.35592064
   520	2.44007529
   521	2.443793009
   522	2.45972003
   523	2.532735669
   524	2.621116759
   525	2.702079409
   526	2.711509309
   527	2.75946325
   528	2.805699869
   529	2.926904269
   530	2.99389886
   531	2.999957099
   532	3.00878943
   533	3.015495339
   534	3.01564567
   535	3.032026799
   536	3.1437014
   537	3.16406334
   538	3.208811349
   539	3.27118538
   540	3.30262238
   541	3.321395309
   542	3.32506164
   543	3.433237699
   544	3.442563579
   545	3.473848539
   546	3.490645339
   547	3.514771169
   548	3.535212689
   549	3.56323841
   550	3.571336639
   551	3.660201789
   552	3.706288689
   553	3.959252429
   554	4.036336819
   555	4.091894989
   556	4.144528889
   557	4.22583556
   558	4.304287169
   559	4.333378639
   560	4.348399209
   561	4.407956299
   562	4.647245849
   563	4.665484129
   564	4.742304369
   565	4.924068319
   566	4.937591769
   567	5.079073589
   568	5.099605579
   569	5.141342759
   570	5.178695389
   571	5.451185479
   572	5.693251438
   573	5.879149748
   574	5.934456539
   575	5.990119568
   576	6.005906779
   577	6.057082688
   578	6.086259568
   579	6.140853669
   580	6.272526608
   581	6.308848698
   582	6.421541899
   583	6.530474878
   584	6.603555929
   585	6.677169169
   586	6.880486309
   587	6.887220288
   588	6.910163719
   589	6.915554999
   590	7.202237729
   591	7.295296619
   592	7.421167468
   593	7.426861868
   594	7.552000508
   595	7.723051919
   596	7.739118548
   597	7.761767278
   598	8.269026358
   599	8.495219618
   600	8.820982097
   601	8.825671678
   602	8.931528427
   603	9.155524358
   604	9.210725208
   605	9.599794248
   606	10.061580188
   607	10.077136678
   608	10.084631488
   609	10.084965898
   610	10.087764178
   611	10.088821637
   612	10.089384307
   613	10.089896308
   614	10.094109128
   615	10.097120258
   616	10.098713768
   617	10.100573018
   618	10.100749108
   619	10.101173277
   620	10.101363227
   621	10.101913958
   622	10.101915668
   623	10.102711698
   624	10.102970688
   625	10.103032107
   626	10.103069027
   627	10.103175228
   628	10.103183037
   629	10.103650288
   630	10.103692978
   631	10.103930908
   632	10.104184038
   633	10.104552338
   634	10.104662348
   635	10.104822418
   636	10.104991937
   637	10.104995167
   638	10.105508958
   639	10.105525377
   640	10.105670468
   641	10.105748297
   642	10.105752748
   643	10.105780447
   644	10.105790008
   645	10.105812967
   646	10.105851458
   647	10.105880248
   648	10.105883938
   649	10.105974427
   650	10.106053707
   651	10.106480207
   652	10.106497417
   653	10.106648668
   654	10.106940567
   655	10.107089178
   656	10.107139098
   657	10.107288978
   658	10.107314808
   659	10.107398957
   660	10.107757497
   661	10.107762447
   662	10.107796588
   663	10.107812148
   664	10.107815198
   665	10.108032787
   666	10.108104358
   667	10.108207138
   668	10.108308778
   669	10.108448988
   670	10.108479308
   671	10.108485278
   672	10.108530828
   673	10.108619918
   674	10.108662538
   675	10.108679418
   676	10.108682428
   677	10.108715008
   678	10.108746247
   679	10.108747947
   680	10.108774908
   681	10.108818558
   682	10.108888388
   683	10.108956997
   684	10.109006527
   685	10.109042218
   686	10.109044827
   687	10.109122668
   688	10.109285598
   689	10.109307388
   690	10.109329548
   691	10.109383268
   692	10.109470438
   693	10.109562927
   694	10.109588578
   695	10.109608788
   696	10.109685697
   697	10.109696318
   698	10.109733227
   699	10.109768108
   700	10.109797408
   701	10.109825757
   702	10.109837618
   703	10.109869898
   704	10.109900067
   705	10.109932538
   706	10.109958608
   707	10.109974367
   708	10.110008077
   709	10.110061678
   710	10.110129108
   711	10.110163588
   712	10.110278077
   713	10.110339277
   714	10.110487938
   715	10.110515908
   716	10.110580907
   717	10.110714477
   718	10.110723107
   719	10.110765247
   720	10.110789417
   721	10.110825678
   722	10.110829908
   723	10.110839357
   724	10.110857447
   725	10.110858078
   726	10.110860788
   727	10.110881568
   728	10.110898897
   729	10.110908827
   730	10.110945417
   731	10.110999238
   732	10.111026127
   733	10.111034948
   734	10.111061308
   735	10.111066928
   736	10.111077818
   737	10.111080167
   738	10.111115578
   739	10.111138878
   740	10.111139997
   741	10.111219497
   742	10.111224067
   743	10.111241638
   744	10.111254687
   745	10.111277358
   746	10.111289628
   747	10.111322627
   748	10.111360277
   749	10.111400848
   750	10.111450537
   751	10.111465867
   752	10.111468767
   753	10.111477337
   754	10.111553877
   755	10.111571548
   756	10.111587908
   757	10.111588158
   758	10.111621548
   759	10.111655577
   760	10.111672787
   761	10.111723168
   762	10.111724978
   763	10.111727557
   764	10.111758777
   765	10.111790317
   766	10.111799677
   767	10.111802847
   768	10.111845377
   769	10.111849808
   770	10.111857427
   771	10.111895097
   772	10.111906737
   773	10.111948488
   774	10.111967438
   775	10.112005218
   776	10.112031608
   777	10.112037358
   778	10.112069738
   779	10.112082348
   780	10.112145967
   781	10.112193017
   782	10.112197017
   783	10.112241348
   784	10.112249268
   785	10.112262298
   786	10.112278948
   787	10.112314498
   788	10.112440638
   789	10.112442358
   790	10.112470328
   791	10.112476147
   792	10.112510828
   793	10.112514728
   794	10.112595038
   795	10.112617698
   796	10.112651728
   797	10.112657938
   798	10.112661958
   799	10.112707088
   800	10.112712577
   801	10.112718907
   802	10.112759058
   803	10.112794468
   804	10.112820187
   805	10.112836348
   806	10.112838738
   807	10.112888558
   808	10.112907118
   809	10.112914647
   810	10.112958448
   811	10.112968237
   812	10.112970888
   813	10.113002978
   814	10.113031847
   815	10.113093687
   816	10.113135868
   817	10.113140177
   818	10.113145838
   819	10.113147458
   820	10.113156008
   821	10.113171357
   822	10.113186997
   823	10.113191427
   824	10.113197297
   825	10.113199847
   826	10.113208557
   827	10.113210567
   828	10.113218118
   829	10.113256348
   830	10.113273718
   831	10.113275898
   832	10.113294028
   833	10.113304547
   834	10.113318988
   835	10.113330348
   836	10.113334038
   837	10.113345678
   838	10.113347128
   839	10.113348737
   840	10.113371397
   841	10.113398208
   842	10.113399728
   843	10.113404977
   844	10.113420617
   845	10.113420638
   846	10.113420888
   847	10.113422988
   848	10.113427797
   849	10.113433377
   850	10.113466567
   851	10.113475338
   852	10.113503747
   853	10.113524847
   854	10.113539568
   855	10.113542197
   856	10.113573908
   857	10.113576058
   858	10.113582017
   859	10.113589638
   860	10.113593517
   861	10.113620397
   862	10.113624138
   863	10.113650878
   864	10.113672568
   865	10.113672747
   866	10.113672778
   867	10.113685327
   868	10.113733158
   869	10.113755907
   870	10.113806218
   871	10.113871798
   872	10.113876117
   873	10.113899368
   874	10.113916117
   875	10.113919967
   876	10.113930157
   877	10.113958257
   878	10.113962737
   879	10.113965508
   880	10.113968548
   881	10.114009388
   882	10.114028798
   883	10.114066277
   884	10.114097088
   885	10.114110878
   886	10.114140807
   887	10.114168657
   888	10.114169688
   889	10.114171508
   890	10.114178228
   891	10.114182068
   892	10.114190367
   893	10.114191148
   894	10.114195818
   895	10.114223148
   896	10.114231037
   897	10.114262268
   898	10.114264058
   899	10.114278147
   900	10.114280058
   901	10.114290197
   902	10.114309138
   903	10.114321828
   904	10.114324638
   905	10.114349488
   906	10.114385277
   907	10.114391518
   908	10.114401387
   909	10.114403657
   910	10.114419268
   911	10.114453678
   912	10.114456928
   913	10.114465038
   914	10.114496178
   915	10.114508248
   916	10.114509798
   917	10.114602198
   918	10.114603057
   919	10.114612268
   920	10.114647477
   921	10.114669788
   922	10.114686257
   923	10.114691298
   924	10.114708017
   925	10.114717448
   926	10.114746708
   927	10.114777998
   928	10.114805787
   929	10.114823797
   930	10.114835787
   931	10.114837718
   932	10.114847308
   933	10.114859348
   934	10.114862377
   935	10.114873908
   936	10.114880828
   937	10.114894347
   938	10.114895867
   939	10.114908988
   940	10.114922328
   941	10.114929418
   942	10.114956597
   943	10.114957878
   944	10.114983087
   945	10.114986668
   946	10.115005118
   947	10.115016387
   948	10.115021658
   949	10.115022988
   950	10.115033727
   951	10.115035958
   952	10.115037778
   953	10.115045777
   954	10.115051158
   955	10.115055528
   956	10.115063908
   957	10.115064708
   958	10.115124627
   959	10.115126018
   960	10.115140548
   961	10.115145517
   962	10.115147118
   963	10.115161368
   964	10.115167938
   965	10.115169758
   966	10.115169997
   967	10.115174498
   968	10.115175768
   969	10.115177118
   970	10.115196987
   971	10.115202548
   972	10.115210677
   973	10.115211578
   974	10.115220698
   975	10.115226698
   976	10.115227577
   977	10.115227658
   978	10.115229958
   979	10.115232678
   980	10.115246407
   981	10.115256878
   982	10.115258028
   983	10.115258647
   984	10.115260628
   985	10.115274378
   986	10.115311148
   987	10.115314567
   988	10.115324807
   989	10.115325817
   990	10.115329748
   991	10.115329808
   992	10.115330038
   993	10.115333327
   994	10.115346448
   995	10.115355718
   996	10.115368918
   997	10.115390308
   998	10.115406108
   999	10.115415478
  1000	10.115416588
  1001	10.115416707
  1002	10.115442268
  1003	10.115455978
  1004	10.115471358
  1005	10.115471388
  1006	10.115541708
  1007	10.115542827
  1008	10.115550908
  1009	10.115555378
  1010	10.115566668
  1011	10.115569158
  1012	10.115607618
  1013	10.115621058
  1014	10.115629167
  1015	10.115641857
  1016	10.115642777
  1017	10.115663228
  1018	10.115681487
  1019	10.115695448
  1020	10.115699708
  1021	10.115702138
  1022	10.115705917
  1023	10.115717617
  1024	10.115729048
  1025	10.115729297
  1026	10.115741098
  1027	10.115749528
  1028	10.115762838
  1029	10.115766798
  1030	10.115770668
  1031	10.115777447
  1032	10.115810078
  1033	10.115811047
  1034	10.115836547
  1035	10.115846708
  1036	10.115940628
  1037	10.115943678
  1038	10.115944447
  1039	10.115962317
  1040	10.115976217
  1041	10.115986957
  1042	10.115987338
  1043	10.115987607
  1044	10.115989978
  1045	10.115994858
  1046	10.116001107
  1047	10.116041247
  1048	10.116045908
  1049	10.116066537
  1050	10.116072618
  1051	10.116077297
  1052	10.116081377
  1053	10.116085858
  1054	10.116090727
  1055	10.116111068
  1056	10.116125508
  1057	10.116148218
  1058	10.116148228
  1059	10.116173008
  1060	10.116181028
  1061	10.116191588
  1062	10.116237878
  1063	10.116238827
  1064	10.116258737
  1065	10.116269547
  1066	10.116271598
  1067	10.116278208
  1068	10.116282477
  1069	10.116287007
  1070	10.116291057
  1071	10.116292877
  1072	10.116312188
  1073	10.116318737
  1074	10.116325688
  1075	10.116339638
  1076	10.116350238
  1077	10.116358568
  1078	10.116361177
  1079	10.116428328
  1080	10.116448828
  1081	10.116460778
  1082	10.116467628
  1083	10.116471218
  1084	10.116472807
  1085	10.116501487
  1086	10.116525038
  1087	10.116534738
  1088	10.116535867
  1089	10.116538677
  1090	10.116539058
  1091	10.116562447
  1092	10.116586017
  1093	10.116589217
  1094	10.116594888
  1095	10.116595208
  1096	10.116659217
  1097	10.116679918
  1098	10.116704047
  1099	10.116707668
  1100	10.116719647
  1101	10.116730178
  1102	10.116767768
  1103	10.116777927
  1104	10.116791987
  1105	10.116803247
  1106	10.116883467
  1107	10.116892877
  1108	10.116912958
  1109	10.116933577
  1110	10.116941167
  1111	10.116949588
  1112	10.116953357
  1113	10.116963457
  1114	10.116968288
  1115	10.116972038
  1116	10.117002558
  1117	10.117007067
  1118	10.117013408
  1119	10.117033768
  1120	10.117034378
  1121	10.117036187
  1122	10.117036547
  1123	10.117058188
  1124	10.117068208
  1125	10.117073057
  1126	10.117081197
  1127	10.117115498
  1128	10.117123588
  1129	10.117130178
  1130	10.117137407
  1131	10.117149818
  1132	10.117164337
  1133	10.117175518
  1134	10.117183548
  1135	10.117187498
  1136	10.117237408
  1137	10.117251338
  1138	10.117261148
  1139	10.117277037
  1140	10.117289877
  1141	10.117294817
  1142	10.117295897
  1143	10.117309107
  1144	10.117334337
  1145	10.117357348
  1146	10.117373428
  1147	10.117380688
  1148	10.117383007
  1149	10.117394007
  1150	10.117396418
  1151	10.117408997
  1152	10.117418878
  1153	10.117421717
  1154	10.117444668
  1155	10.117466908
  1156	10.117496077
  1157	10.117498988
  1158	10.117502277
  1159	10.117528948
  1160	10.117531327
  1161	10.117556587
  1162	10.117557157
  1163	10.117575997
  1164	10.117582307
  1165	10.117586368
  1166	10.117592148
  1167	10.117593878
  1168	10.117609347
  1169	10.117618297
  1170	10.117629617
  1171	10.117646577
  1172	10.117661488
  1173	10.117666638
  1174	10.117685997
  1175	10.117698577
  1176	10.117712387
  1177	10.117735508
  1178	10.117742268
  1179	10.117749207
  1180	10.117750708
  1181	10.117788368
  1182	10.117803328
  1183	10.117816918
  1184	10.117852528
  1185	10.117854158
  1186	10.117857568
  1187	10.117859227
  1188	10.117866408
  1189	10.117873067
  1190	10.117887028
  1191	10.117894668
  1192	10.117915387
  1193	10.117924577
  1194	10.117927407
  1195	10.117929328
  1196	10.117941018
  1197	10.117948558
  1198	10.117985248
  1199	10.117996207
  1200	10.117998568
  1201	10.117999157
  1202	10.118017717
  1203	10.118025617
  1204	10.118029348
  1205	10.118031148
  1206	10.118039228
  1207	10.118078078
  1208	10.118083868
  1209	10.118096688
  1210	10.118184438
  1211	10.118188988
  1212	10.118226698
  1213	10.118231218
  1214	10.118258357
  1215	10.118269908
  1216	10.118321108
  1217	10.118327698
  1218	10.118340678
  1219	10.118342407
  1220	10.118348808
  1221	10.118359208
  1222	10.118398808
  1223	10.118406687
  1224	10.118498098
  1225	10.118518787
  1226	10.118518907
  1227	10.118544857
  1228	10.118590937
  1229	10.118632427
  1230	10.118705008
  1231	10.118769348
  1232	10.118791867
  1233	10.118907508
  1234	10.118987878
  1235	10.118991787
  1236	10.119073688
  1237	10.119125097
  1238	10.119130657
  1239	10.119133748
  1240	10.119137128
  1241	10.119154737
  1242	10.119164587
  1243	10.119171158
  1244	10.119231308
  1245	10.119270578
  1246	10.119274367
  1247	10.119309438
  1248	10.119315727
  1249	10.119320037
  1250	10.119320247
  1251	10.119330938
  1252	10.119349848
  1253	10.119393617
  1254	10.119421028
  1255	10.119454187
  1256	10.119457817
  1257	10.119574158
  1258	10.119581717
  1259	10.119723328
  1260	10.119740138
  1261	10.119784987
  1262	10.119817128
  1263	10.119825817
  1264	10.119871698
  1265	10.119918847
  1266	10.119937587
  1267	10.119969578
  1268	10.119982678
  1269	10.120022328
  1270	10.120034888
  1271	10.120042027
  1272	10.120059548
  1273	10.120081698
  1274	10.120093647
  1275	10.120117538
  1276	10.120143578
  1277	10.120230498
  1278	10.120234848
  1279	10.120238498
  1280	10.120270158
  1281	10.120317458
  1282	10.120332178
  1283	10.120332368
  1284	10.120448588
  1285	10.120475937
  1286	10.120483687
  1287	10.120555128
  1288	10.120566747
  1289	10.120581108
  1290	10.120625638
  1291	10.120798708
  1292	10.120800867
  1293	10.120837238
  1294	10.120846797
  1295	10.120870237
  1296	10.120875718
  1297	10.121028098
  1298	10.121044248
  1299	10.121047527
  1300	10.121071688
  1301	10.121081858
  1302	10.121092818
  1303	10.121114457
  1304	10.121204418
  1305	10.121238548
  1306	10.121436348
  1307	10.121559028
  1308	10.121560478
  1309	10.121599068
  1310	10.121633097
  1311	10.121666038
  1312	10.121736948
  1313	10.121737678
  1314	10.121916538
  1315	10.121940638
  1316	10.122051058
  1317	10.122157328
  1318	10.122229527
  1319	10.122233928
  1320	10.122385377
  1321	10.122463158
  1322	10.122550987
  1323	10.122557228
  1324	10.122626578
  1325	10.122707967
  1326	10.123063897
  1327	10.123672878
  1328	10.123963178
  1329	10.123977978
  1330	10.124499468
  1331	10.124527908
  1332	10.124605498
  1333	10.125035958
  1334	10.125695488
  1335	10.125725648
  1336	10.125945158
  1337	10.126292868
  1338	10.127003367
  1339	10.128380908
  1340	10.128458577
  1341	10.129144998
  1342	10.131898358
  1343	10.132886177
  1344	10.132891888
  1345	10.134498958
  1346	10.134825188
  1347	10.135308548
  1348	10.135423588
  1349	10.135961058
  1350	10.136148118
  1351	10.136260138
  1352	10.136268208
  1353	10.136637238
  1354	10.137793368
  1355	10.138895208
  1356	10.138955508
  1357	10.140595708


==> ueq/tptp-ueq-ltr-6.dat <==
     1	0.00800382
     2	0.00803619
     3	0.00805766
     4	0.00807787
     5	0.00831016
     6	0.0084521
     7	0.0084659
     8	0.00852195
     9	0.00860825
    10	0.00863014
    11	0.00878147
    12	0.00881802
    13	0.00887682
    14	0.00892512
    15	0.00898357
    16	0.00901269
    17	0.00906406
    18	0.00917062
    19	0.00923599
    20	0.00924664
    21	0.00929927
    22	0.00932632
    23	0.00938495
    24	0.00948588
    25	0.00949247
    26	0.00952645
    27	0.00958768
    28	0.00959673
    29	0.00961515
    30	0.00963654
    31	0.0096748
    32	0.0097929
    33	0.00997325
    34	0.00997756
    35	0.00999484
    36	0.01000369
    37	0.01004006
    38	0.01012828
    39	0.01013784
    40	0.01017902
    41	0.01019839
    42	0.01020316
    43	0.01021797
    44	0.01026886
    45	0.0102947
    46	0.01033543
    47	0.01041203
    48	0.01042622
    49	0.01045401
    50	0.01045893
    51	0.01053674
    52	0.01054337
    53	0.01057898
    54	0.0106241
    55	0.01068956
    56	0.01070567
    57	0.01084728
    58	0.01085321
    59	0.01085666
    60	0.01091327
    61	0.01092673
    62	0.01096131
    63	0.01096562
    64	0.0110013
    65	0.01102223
    66	0.0110494
    67	0.01108977
    68	0.01111596
    69	0.01111936
    70	0.01112751
    71	0.01120879
    72	0.01121565
    73	0.01130728
    74	0.0113303
    75	0.01137572
    76	0.01138722
    77	0.0114292
    78	0.01144867
    79	0.01147238
    80	0.01147294
    81	0.0114912
    82	0.01159859
    83	0.01164298
    84	0.01172758
    85	0.01175605
    86	0.01175758
    87	0.01177592
    88	0.01179013
    89	0.01186092
    90	0.01193564
    91	0.01193576
    92	0.01198243
    93	0.01203862
    94	0.01206427
    95	0.01206463
    96	0.01210076
    97	0.01213431
    98	0.01216237
    99	0.01217123
   100	0.01222186
   101	0.01225261
   102	0.01225547
   103	0.01226712
   104	0.01226822
   105	0.01233233
   106	0.01240616
   107	0.01241059
   108	0.01245229
   109	0.01251848
   110	0.01252268
   111	0.01253
   112	0.01253688
   113	0.01256276
   114	0.01256595
   115	0.01259444
   116	0.0125997
   117	0.0127174
   118	0.01273319
   119	0.0127337
   120	0.01273996
   121	0.01276552
   122	0.01286075
   123	0.01296748
   124	0.01297487
   125	0.01298666
   126	0.01302908
   127	0.01306361
   128	0.01310863
   129	0.01313877
   130	0.01316097
   131	0.01316811
   132	0.01328138
   133	0.01328793
   134	0.01338891
   135	0.01345916
   136	0.01350245
   137	0.01352678
   138	0.0135571
   139	0.01359009
   140	0.01364281
   141	0.0136583
   142	0.01387836
   143	0.01391947
   144	0.01395178
   145	0.01407015
   146	0.01424203
   147	0.01438937
   148	0.01445718
   149	0.01453326
   150	0.01453846
   151	0.01455226
   152	0.01457572
   153	0.01458689
   154	0.01459024
   155	0.01460058
   156	0.0146736
   157	0.01469877
   158	0.01470002
   159	0.01470707
   160	0.01479109
   161	0.0148671
   162	0.01489248
   163	0.01499135
   164	0.01511189
   165	0.01524193
   166	0.01525351
   167	0.01527413
   168	0.01537715
   169	0.01548943
   170	0.0155239
   171	0.01558264
   172	0.01568078
   173	0.01573719
   174	0.01581634
   175	0.01587445
   176	0.01601253
   177	0.01609914
   178	0.01615368
   179	0.01635074
   180	0.01636318
   181	0.0163879
   182	0.01644728
   183	0.01655086
   184	0.01656178
   185	0.01659967
   186	0.01661412
   187	0.01663341
   188	0.01666259
   189	0.01667265
   190	0.01669298
   191	0.01696941
   192	0.01698382
   193	0.01703086
   194	0.01705391
   195	0.01711029
   196	0.017157
   197	0.01725685
   198	0.01742654
   199	0.01745243
   200	0.01746267
   201	0.01759804
   202	0.01768959
   203	0.01816796
   204	0.01831684
   205	0.01864365
   206	0.01870733
   207	0.01892618
   208	0.01896477
   209	0.01914088
   210	0.01923199
   211	0.01926141
   212	0.01927876
   213	0.01956863
   214	0.01969485
   215	0.0197367
   216	0.01988361
   217	0.02001524
   218	0.0200392
   219	0.02016547
   220	0.02018709
   221	0.02026533
   222	0.0203335
   223	0.02044092
   224	0.02049681
   225	0.02071544
   226	0.02073475
   227	0.02087175
   228	0.02087335
   229	0.02087881
   230	0.02127967
   231	0.02145713
   232	0.02149639
   233	0.02150311
   234	0.02157632
   235	0.02165792
   236	0.02186206
   237	0.02190508
   238	0.02210148
   239	0.02243569
   240	0.02261458
   241	0.02271453
   242	0.02281156
   243	0.02427622
   244	0.02440169
   245	0.02443164
   246	0.02447901
   247	0.02450254
   248	0.02479186
   249	0.02498011
   250	0.02541799
   251	0.02571071
   252	0.02584493
   253	0.02585832
   254	0.0258668
   255	0.02592125
   256	0.02609276
   257	0.02609533
   258	0.02622866
   259	0.02623541
   260	0.02646776
   261	0.026529
   262	0.02720848
   263	0.02728702
   264	0.02742988
   265	0.02764945
   266	0.02779941
   267	0.02799735
   268	0.02860138
   269	0.02866353
   270	0.02879516
   271	0.0292463
   272	0.02982498
   273	0.02996927
   274	0.03097461
   275	0.03160393
   276	0.03163534
   277	0.03192172
   278	0.0326734
   279	0.03277886
   280	0.03281085
   281	0.03306478
   282	0.03307778
   283	0.03329905
   284	0.03350642
   285	0.03453104
   286	0.03457431
   287	0.03529746
   288	0.03564251
   289	0.0356791
   290	0.03569173
   291	0.03643463
   292	0.03653196
   293	0.0369793
   294	0.03715297
   295	0.03753471
   296	0.03767903
   297	0.03830483
   298	0.03850795
   299	0.03916106
   300	0.03916298
   301	0.03916813
   302	0.03938167
   303	0.03979338
   304	0.04045131
   305	0.0421029
   306	0.04244541
   307	0.04253277
   308	0.04332129
   309	0.04334614
   310	0.04336079
   311	0.04392093
   312	0.04478096
   313	0.04557545
   314	0.04688365
   315	0.04737429
   316	0.04745113
   317	0.04751618
   318	0.04829411
   319	0.04940833
   320	0.05004103
   321	0.05035264
   322	0.05079787
   323	0.05171365
   324	0.05459771
   325	0.05630194
   326	0.05638715
   327	0.05659224
   328	0.0587903
   329	0.05957651
   330	0.06239297
   331	0.06262337
   332	0.06512793
   333	0.06542797
   334	0.06779088
   335	0.06933415
   336	0.06942119
   337	0.06973164
   338	0.06996322
   339	0.07097291
   340	0.07424331
   341	0.07494905
   342	0.07600797
   343	0.07603798
   344	0.07620268
   345	0.07706042
   346	0.07756303
   347	0.07982241
   348	0.08206194
   349	0.0854914
   350	0.08613099
   351	0.08848418
   352	0.09104713
   353	0.0916344
   354	0.09474454
   355	0.09642188
   356	0.09652213
   357	0.09658763
   358	0.09704694
   359	0.09797345
   360	0.09857416
   361	0.09891006
   362	0.09923054
   363	0.10011315
   364	0.10016752
   365	0.10072561
   366	0.10230189
   367	0.10469343
   368	0.10706404
   369	0.10944606
   370	0.11074626
   371	0.11447374
   372	0.11609722
   373	0.12164591
   374	0.12338201
   375	0.12368661
   376	0.12472884
   377	0.12476242
   378	0.12566844
   379	0.12630567
   380	0.13027494
   381	0.13340955
   382	0.13696475
   383	0.13745372
   384	0.1388043
   385	0.14068494
   386	0.142269109
   387	0.14843467
   388	0.15327435
   389	0.15339571
   390	0.15429415
   391	0.15953059
   392	0.16088854
   393	0.164567109
   394	0.16699117
   395	0.1692583
   396	0.17049996
   397	0.1708144
   398	0.17099232
   399	0.17136117
   400	0.17199
   401	0.17500329
   402	0.1761058
   403	0.17665806
   404	0.17709812
   405	0.17799791
   406	0.178202179
   407	0.17882422
   408	0.18114996
   409	0.18316829
   410	0.187579189
   411	0.20304914
   412	0.20631777
   413	0.21141333
   414	0.21321419
   415	0.21420271
   416	0.21499528
   417	0.21896588
   418	0.24270222
   419	0.24590748
   420	0.25751861
   421	0.26877456
   422	0.27149721
   423	0.27336674
   424	0.274777269
   425	0.27538584
   426	0.28898107
   427	0.29176548
   428	0.29421514
   429	0.29458851
   430	0.30026822
   431	0.303737079
   432	0.30736792
   433	0.30796557
   434	0.31010589
   435	0.31940482
   436	0.3206741
   437	0.32334859
   438	0.32919303
   439	0.329205369
   440	0.3323055
   441	0.34295399
   442	0.36162361
   443	0.373267429
   444	0.37391144
   445	0.3747146
   446	0.404924989
   447	0.47543789
   448	0.48618395
   449	0.48904847
   450	0.51882038
   451	0.51901267
   452	0.52217452
   453	0.52265729
   454	0.52537212
   455	0.53086664
   456	0.53186401
   457	0.53223031
   458	0.53373049
   459	0.53951377
   460	0.54157264
   461	0.54790237
   462	0.54822258
   463	0.54825473
   464	0.54967351
   465	0.55609213
   466	0.56593396
   467	0.57102866
   468	0.57132149
   469	0.57426151
   470	0.58816634
   471	0.59749428
   472	0.61567557
   473	0.620109169
   474	0.63962092
   475	0.64568458
   476	0.681952999
   477	0.692824879
   478	0.778593019
   479	0.79109454
   480	0.79836195
   481	0.8757633
   482	0.88487008
   483	0.89295285
   484	0.89447845
   485	0.89508962
   486	1.0771599
   487	1.08120016
   488	1.092227089
   489	1.1068039
   490	1.130238719
   491	1.14258337
   492	1.14544543
   493	1.157299139
   494	1.1759926
   495	1.18135495
   496	1.19094758
   497	1.207969089
   498	1.26630931
   499	1.29823528
   500	1.37567894
   501	1.37897265
   502	1.41734493
   503	1.418472349
   504	1.43326631
   505	1.43773168
   506	1.440056049
   507	1.4682942
   508	1.48929232
   509	1.599551299
   510	1.601325019
   511	1.6256621
   512	1.70300595
   513	1.709271939
   514	1.741931319
   515	1.83451741
   516	1.83936441
   517	1.9233281
   518	1.9488828
   519	2.00450757
   520	2.09884595
   521	2.12053354
   522	2.185511549
   523	2.19380376
   524	2.23605476
   525	2.25498118
   526	2.30339305
   527	2.33898685
   528	2.350582189
   529	2.366092809
   530	2.38211949
   531	2.45930323
   532	2.49530444
   533	2.545008269
   534	2.56053483
   535	2.62132557
   536	2.63677763
   537	2.64326645
   538	2.652330519
   539	2.701706989
   540	2.707027819
   541	2.718517029
   542	2.77539198
   543	2.973249519
   544	2.98814846
   545	3.110061199
   546	3.11317891
   547	3.133203139
   548	3.14465535
   549	3.163113239
   550	3.17187702
   551	3.182915079
   552	3.19758134
   553	3.2123585
   554	3.244861699
   555	3.25098396
   556	3.31130937
   557	3.347990029
   558	3.348590889
   559	3.349727589
   560	3.38372385
   561	3.507224929
   562	3.5493826
   563	3.576939059
   564	3.587488089
   565	3.598434869
   566	3.614335189
   567	3.642671569
   568	3.892176969
   569	3.981639009
   570	4.011247969
   571	4.112351549
   572	4.211872829
   573	4.377401189
   574	4.397092099
   575	4.489119179
   576	4.514124269
   577	4.522825829
   578	4.646879139
   579	4.814641269
   580	4.880826649
   581	4.897832059
   582	4.943669708
   583	5.011034819
   584	5.014597119
   585	5.178989269
   586	5.542934519
   587	5.547099889
   588	5.618680079
   589	5.628041079
   590	5.765226989
   591	5.772511219
   592	5.776707259
   593	5.952514839
   594	5.981448868
   595	5.983762189
   596	6.001346148
   597	6.090322368
   598	6.173420788
   599	6.195481579
   600	6.241234719
   601	6.264735158
   602	6.364419458
   603	6.387488778
   604	6.398559468
   605	6.430150119
   606	6.692165259
   607	6.722526778
   608	6.770921408
   609	6.921090699
   610	7.427395048
   611	7.435615859
   612	7.469405628
   613	7.518434728
   614	7.738853018
   615	8.010194918
   616	8.051772469
   617	8.255338828
   618	8.471321968
   619	8.658751228
   620	8.891998128
   621	9.039165998
   622	9.108771988
   623	9.704318678
   624	9.898971018
   625	10.086900578
   626	10.087314797
   627	10.087744017
   628	10.088447328
   629	10.089141048
   630	10.089889628
   631	10.092524618
   632	10.094851438
   633	10.099911318
   634	10.100403407
   635	10.101159867
   636	10.101833388
   637	10.102629777
   638	10.102715207
   639	10.102917947
   640	10.103574408
   641	10.103732828
   642	10.104198748
   643	10.104425508
   644	10.105123667
   645	10.105209687
   646	10.105479607
   647	10.105540688
   648	10.105796728
   649	10.105832678
   650	10.106009528
   651	10.106062508
   652	10.106210037
   653	10.106768668
   654	10.106972427
   655	10.107287018
   656	10.107364558
   657	10.107376068
   658	10.107576417
   659	10.107657408
   660	10.107831247
   661	10.107850128
   662	10.107875588
   663	10.107909157
   664	10.108032258
   665	10.108044088
   666	10.108109798
   667	10.108233898
   668	10.108263117
   669	10.108308138
   670	10.108325498
   671	10.108348908
   672	10.108651838
   673	10.108878968
   674	10.108931928
   675	10.109016058
   676	10.109088767
   677	10.109182688
   678	10.109217187
   679	10.109227148
   680	10.109305178
   681	10.109363858
   682	10.109411868
   683	10.109481187
   684	10.109508647
   685	10.109586578
   686	10.109719078
   687	10.109797218
   688	10.109843997
   689	10.109857807
   690	10.109913347
   691	10.109963467
   692	10.110101268
   693	10.110151227
   694	10.110224248
   695	10.110228558
   696	10.110242317
   697	10.110261458
   698	10.110273427
   699	10.110315217
   700	10.110428207
   701	10.110429867
   702	10.110480498
   703	10.110485938
   704	10.110557678
   705	10.110559628
   706	10.110567958
   707	10.110668598
   708	10.110671618
   709	10.110952638
   710	10.110958318
   711	10.110986477
   712	10.111090268
   713	10.111100748
   714	10.111160157
   715	10.111182118
   716	10.111289007
   717	10.111297178
   718	10.111498318
   719	10.111567148
   720	10.111651968
   721	10.111681258
   722	10.111719747
   723	10.111725687
   724	10.111727227
   725	10.111754268
   726	10.111777147
   727	10.111796128
   728	10.111867418
   729	10.112005007
   730	10.112005408
   731	10.112025108
   732	10.112079378
   733	10.112080208
   734	10.112083208
   735	10.112109018
   736	10.112146648
   737	10.112160148
   738	10.112168028
   739	10.112220577
   740	10.112257058
   741	10.112266017
   742	10.112339838
   743	10.112399978
   744	10.112435978
   745	10.112458837
   746	10.112475327
   747	10.112491128
   748	10.112498287
   749	10.112501418
   750	10.112528248
   751	10.112596587
   752	10.112672958
   753	10.112732408
   754	10.112737278
   755	10.112751998
   756	10.112754527
   757	10.112771277
   758	10.112774628
   759	10.112780638
   760	10.112781967
   761	10.112828647
   762	10.112880047
   763	10.112885677
   764	10.112901248
   765	10.112913708
   766	10.112918538
   767	10.112918788
   768	10.112950807
   769	10.112951008
   770	10.112986737
   771	10.112997588
   772	10.113034278
   773	10.113060148
   774	10.113073867
   775	10.113090697
   776	10.113102277
   777	10.113102568
   778	10.113109538
   779	10.113119088
   780	10.113237328
   781	10.113252938
   782	10.113255998
   783	10.113261828
   784	10.113286098
   785	10.113300498
   786	10.113305697
   787	10.113428767
   788	10.113523368
   789	10.113524668
   790	10.113580017
   791	10.113600797
   792	10.113634947
   793	10.113635727
   794	10.113664057
   795	10.113670848
   796	10.113716997
   797	10.113720918
   798	10.113737788
   799	10.113769658
   800	10.113778048
   801	10.113791218
   802	10.113804478
   803	10.113859658
   804	10.113860828
   805	10.113865008
   806	10.113870088
   807	10.113912218
   808	10.113916278
   809	10.113982458
   810	10.113983998
   811	10.114085878
   812	10.114086918
   813	10.114097467
   814	10.114107568
   815	10.114149258
   816	10.114214858
   817	10.114305447
   818	10.114345708
   819	10.114363048
   820	10.114390788
   821	10.114393857
   822	10.114507628
   823	10.114532098
   824	10.114543418
   825	10.114576978
   826	10.114585928
   827	10.114591077
   828	10.114592718
   829	10.114631358
   830	10.114633638
   831	10.114656408
   832	10.114661678
   833	10.114671447
   834	10.114693288
   835	10.114782488
   836	10.114799357
   837	10.114821578
   838	10.114849187
   839	10.114850537
   840	10.114876267
   841	10.114884828
   842	10.114919917
   843	10.114925368
   844	10.114941337
   845	10.114969847
   846	10.114979817
   847	10.114995137
   848	10.115031098
   849	10.115032588
   850	10.115036858
   851	10.115039748
   852	10.115063008
   853	10.115063767
   854	10.115074397
   855	10.115079588
   856	10.115099658
   857	10.115109258
   858	10.115116087
   859	10.115124747
   860	10.115127888
   861	10.115134898
   862	10.115143388
   863	10.115156257
   864	10.115173768
   865	10.115191358
   866	10.115227587
   867	10.115228738
   868	10.115242828
   869	10.115290588
   870	10.115324208
   871	10.115340477
   872	10.115355567
   873	10.115391558
   874	10.115400777
   875	10.115417058
   876	10.115419988
   877	10.115428447
   878	10.115442898
   879	10.115449108
   880	10.115455068
   881	10.115469167
   882	10.115473838
   883	10.115501758
   884	10.115555998
   885	10.115560028
   886	10.115577528
   887	10.115579957
   888	10.115626348
   889	10.115647588
   890	10.115648108
   891	10.115661328
   892	10.115695168
   893	10.115717608
   894	10.115718318
   895	10.115726658
   896	10.115767028
   897	10.115770388
   898	10.115775938
   899	10.115795598
   900	10.115801258
   901	10.115813238
   902	10.115824888
   903	10.115838728
   904	10.115856557
   905	10.115897278
   906	10.115990647
   907	10.115992908
   908	10.116028108
   909	10.116049438
   910	10.116054287
   911	10.116060568
   912	10.116083178
   913	10.116136158
   914	10.116145057
   915	10.116149918
   916	10.116174448
   917	10.116199088
   918	10.116216268
   919	10.116230007
   920	10.116248428
   921	10.116265178
   922	10.116286807
   923	10.116297718
   924	10.116328388
   925	10.116330888
   926	10.116341908
   927	10.116347017
   928	10.116354567
   929	10.116372487
   930	10.116377728
   931	10.116384928
   932	10.116393227
   933	10.116417088
   934	10.116428508
   935	10.116432138
   936	10.116446118
   937	10.116455307
   938	10.116495008
   939	10.116502237
   940	10.116532318
   941	10.116570618
   942	10.116573108
   943	10.116605188
   944	10.116619347
   945	10.116622668
   946	10.116656478
   947	10.116666607
   948	10.116669758
   949	10.116685157
   950	10.116703797
   951	10.116715328
   952	10.116734097
   953	10.116755107
   954	10.116758408
   955	10.116762338
   956	10.116762977
   957	10.116775148
   958	10.116785248
   959	10.116832167
   960	10.116851608
   961	10.116914568
   962	10.116924228
   963	10.116939878
   964	10.116942117
   965	10.116964157
   966	10.116964397
   967	10.116966338
   968	10.116990608
   969	10.117002158
   970	10.117003018
   971	10.117009178
   972	10.117058558
   973	10.117074357
   974	10.117109528
   975	10.117113127
   976	10.117119067
   977	10.117137387
   978	10.117154778
   979	10.117174038
   980	10.117199247
   981	10.117219438
   982	10.117250898
   983	10.117285748
   984	10.117293378
   985	10.117309498
   986	10.117322738
   987	10.117399278
   988	10.117404898
   989	10.117410328
   990	10.117440297
   991	10.117446617
   992	10.117448857
   993	10.117452907
   994	10.117456158
   995	10.117484298
   996	10.117491318
   997	10.117511928
   998	10.117521198
   999	10.117529027
  1000	10.117560638
  1001	10.117580108
  1002	10.117599388
  1003	10.117601998
  1004	10.117621008
  1005	10.117623238
  1006	10.117632108
  1007	10.117634308
  1008	10.117647558
  1009	10.117651438
  1010	10.117662328
  1011	10.117666578
  1012	10.117700507
  1013	10.117723717
  1014	10.117728907
  1015	10.117752098
  1016	10.117757518
  1017	10.117765748
  1018	10.117767617
  1019	10.117792928
  1020	10.117816438
  1021	10.117850718
  1022	10.117882888
  1023	10.117895668
  1024	10.117911378
  1025	10.117911507
  1026	10.117943318
  1027	10.117955137
  1028	10.117962708
  1029	10.117965018
  1030	10.117971697
  1031	10.118002508
  1032	10.118074038
  1033	10.118118537
  1034	10.118134588
  1035	10.118163398
  1036	10.118172027
  1037	10.118181848
  1038	10.118193437
  1039	10.118196128
  1040	10.118217208
  1041	10.118219127
  1042	10.118266788
  1043	10.118283567
  1044	10.118303538
  1045	10.118306118
  1046	10.118306738
  1047	10.118324977
  1048	10.118328148
  1049	10.118337328
  1050	10.118374848
  1051	10.118384988
  1052	10.118420288
  1053	10.118431267
  1054	10.118437657
  1055	10.118452257
  1056	10.118462768
  1057	10.118465128
  1058	10.118474197
  1059	10.118483788
  1060	10.118495358
  1061	10.118534798
  1062	10.118537087
  1063	10.118543088
  1064	10.118556358
  1065	10.118597678
  1066	10.118600837
  1067	10.118649757
  1068	10.118657167
  1069	10.118675927
  1070	10.118690688
  1071	10.118718808
  1072	10.118720788
  1073	10.118730857
  1074	10.118735218
  1075	10.118748777
  1076	10.118782168
  1077	10.118791358
  1078	10.118796837
  1079	10.118808968
  1080	10.118810957
  1081	10.118818157
  1082	10.118836778
  1083	10.118841987
  1084	10.118857278
  1085	10.118870668
  1086	10.118871748
  1087	10.118897807
  1088	10.118914258
  1089	10.118927568
  1090	10.118927808
  1091	10.118950317
  1092	10.118952488
  1093	10.118958698
  1094	10.118989407
  1095	10.119044788
  1096	10.119100847
  1097	10.119105758
  1098	10.119139807
  1099	10.119191058
  1100	10.119223258
  1101	10.119226528
  1102	10.119230318
  1103	10.119234957
  1104	10.119253657
  1105	10.119271287
  1106	10.119288908
  1107	10.119295028
  1108	10.119299218
  1109	10.119300378
  1110	10.119301528
  1111	10.119373988
  1112	10.119392458
  1113	10.119411787
  1114	10.119434847
  1115	10.119448118
  1116	10.119469188
  1117	10.119470148
  1118	10.119488907
  1119	10.119524608
  1120	10.119559838
  1121	10.119560327
  1122	10.119562118
  1123	10.119595517
  1124	10.119602928
  1125	10.119604888
  1126	10.119631947
  1127	10.119649528
  1128	10.119722258
  1129	10.119738068
  1130	10.119744078
  1131	10.119749368
  1132	10.119808088
  1133	10.119879278
  1134	10.119903267
  1135	10.119913998
  1136	10.119924688
  1137	10.119928957
  1138	10.119934838
  1139	10.120019728
  1140	10.120031258
  1141	10.120037288
  1142	10.120038087
  1143	10.120048617
  1144	10.120064988
  1145	10.120067157
  1146	10.120071158
  1147	10.120095937
  1148	10.120114398
  1149	10.120118098
  1150	10.120158428
  1151	10.120161327
  1152	10.120178667
  1153	10.120187087
  1154	10.120195797
  1155	10.120203528
  1156	10.120207057
  1157	10.120255598
  1158	10.120290968
  1159	10.120330257
  1160	10.120331268
  1161	10.120339558
  1162	10.120370468
  1163	10.120423838
  1164	10.120439617
  1165	10.120478578
  1166	10.120508338
  1167	10.120513448
  1168	10.120559177
  1169	10.120559508
  1170	10.120581578
  1171	10.120621178
  1172	10.120643068
  1173	10.120644657
  1174	10.120650938
  1175	10.120655648
  1176	10.120671957
  1177	10.120702078
  1178	10.120702168
  1179	10.120745978
  1180	10.120756547
  1181	10.120768067
  1182	10.120812177
  1183	10.120812518
  1184	10.120826728
  1185	10.120845908
  1186	10.120847818
  1187	10.120895218
  1188	10.120972097
  1189	10.120998968
  1190	10.121016778
  1191	10.121029877
  1192	10.121039598
  1193	10.121042088
  1194	10.121042278
  1195	10.121056727
  1196	10.121111038
  1197	10.121117387
  1198	10.121127207
  1199	10.121152978
  1200	10.121215917
  1201	10.121254767
  1202	10.121262227
  1203	10.121309037
  1204	10.121316667
  1205	10.121348167
  1206	10.121360727
  1207	10.121393187
  1208	10.121443328
  1209	10.121446728
  1210	10.121462437
  1211	10.121466177
  1212	10.121479598
  1213	10.121580178
  1214	10.121615337
  1215	10.121632688
  1216	10.121650158
  1217	10.121654107
  1218	10.121738278
  1219	10.121840337
  1220	10.121898448
  1221	10.121910118
  1222	10.121918788
  1223	10.121930948
  1224	10.121942858
  1225	10.121996178
  1226	10.122083008
  1227	10.122147567
  1228	10.122150038
  1229	10.122191868
  1230	10.122199417
  1231	10.122254898
  1232	10.122295968
  1233	10.122309177
  1234	10.122367818
  1235	10.122383177
  1236	10.122474217
  1237	10.122503418
  1238	10.122522427
  1239	10.122691637
  1240	10.122719668
  1241	10.122726577
  1242	10.122729267
  1243	10.122752728
  1244	10.122779488
  1245	10.122803337
  1246	10.122807598
  1247	10.122809378
  1248	10.122937318
  1249	10.122941037
  1250	10.122947337
  1251	10.122952087
  1252	10.122966257
  1253	10.123005558
  1254	10.123100907
  1255	10.123121408
  1256	10.123127257
  1257	10.123228877
  1258	10.123309308
  1259	10.123448358
  1260	10.123564657
  1261	10.123577618
  1262	10.123705878
  1263	10.123734747
  1264	10.123788877
  1265	10.123889707
  1266	10.123914898
  1267	10.123927388
  1268	10.123964998
  1269	10.124074628
  1270	10.124276778
  1271	10.124277127
  1272	10.124360467
  1273	10.124413838
  1274	10.124676398
  1275	10.124714758
  1276	10.124731017
  1277	10.124751498
  1278	10.124771078
  1279	10.124958368
  1280	10.125253758
  1281	10.125254517
  1282	10.125551458
  1283	10.125622697
  1284	10.125648567
  1285	10.125713597
  1286	10.125903048
  1287	10.126052027
  1288	10.126181247
  1289	10.126204108
  1290	10.126306987
  1291	10.126309867
  1292	10.126390397
  1293	10.126674797
  1294	10.126755368
  1295	10.127126337
  1296	10.127222657
  1297	10.127343798
  1298	10.127440817
  1299	10.127675718
  1300	10.127756708
  1301	10.127915418
  1302	10.127952067
  1303	10.128077728
  1304	10.128281268
  1305	10.128308367
  1306	10.128356027
  1307	10.128421768
  1308	10.128428477
  1309	10.128642447
  1310	10.128763087
  1311	10.128797538
  1312	10.129008378
  1313	10.129099478
  1314	10.129344307
  1315	10.129563807
  1316	10.129658997
  1317	10.129880548
  1318	10.129909767
  1319	10.130010127
  1320	10.130289678
  1321	10.130378318
  1322	10.130996338
  1323	10.131021587
  1324	10.131139838
  1325	10.131224897
  1326	10.131245798
  1327	10.131507837
  1328	10.131977457
  1329	10.132372478
  1330	10.132592177
  1331	10.132697048
  1332	10.132914388
  1333	10.132954948
  1334	10.133046667
  1335	10.133866797
  1336	10.133893827
  1337	10.134144767
  1338	10.134199348
  1339	10.134807718
  1340	10.136348387
  1341	10.136748987
  1342	10.137724248
  1343	10.137855307
  1344	10.137927948
  1345	10.138222238
  1346	10.138317058
  1347	10.138748318
  1348	10.138874818
  1349	10.139189938
  1350	10.139476448
  1351	10.139816418
  1352	10.139881908
  1353	10.139896927
  1354	10.139982468
  1355	10.140157558
  1356	10.140379438
  1357	10.140404008
  1358	10.140631308
  1359	10.140675318
  1360	10.140687098
  1361	10.140946118
  1362	10.141281108
  1363	10.141287658
  1364	10.141289147
  1365	10.141468548
  1366	10.141600338
  1367	10.141831518
  1368	10.142042277
  1369	10.142072027
  1370	10.142181318
  1371	10.142661558
  1372	10.142696308
  1373	10.142871838
  1374	10.143111758
  1375	10.143155548
  1376	10.143158338
  1377	10.143276358
  1378	10.143472018
  1379	10.143506658
  1380	10.143530858
  1381	10.143542778
  1382	10.143550027
  1383	10.143783158
  1384	10.143957808
  1385	10.143979138
  1386	10.144005658
  1387	10.144041908
  1388	10.144289208
  1389	10.144323038
  1390	10.144413348
  1391	10.144665378
  1392	10.144930398
  1393	10.144931368
  1394	10.144968828
  1395	10.145058578
  1396	10.145074288
  1397	10.145161478
  1398	10.145328408
  1399	10.145577998
  1400	10.145614577
  1401	10.145616198
  1402	10.145899537
  1403	10.145958608
  1404	10.146094798
  1405	10.146165808
  1406	10.146287898
  1407	10.146762517
  1408	10.147055658
  1409	10.147079067
  1410	10.147192758
  1411	10.147706127
  1412	10.147864107
  1413	10.147952728
  1414	10.148829737
  1415	10.148914118
  1416	10.149074188
  1417	10.149082488
  1418	10.149242058
  1419	10.149545838
  1420	10.149912028
  1421	10.150127338
  1422	10.151298618
  1423	10.151309198
  1424	10.151607778
  1425	10.152515688
  1426	10.152607738
  1427	10.152798738
  1428	10.153053668
  1429	10.153242788
  1430	10.158309267


==> ueq/tptp-ueq-up_ltr-4.dat <==
     1	0.00729076
     2	0.00767673
     3	0.00799711
     4	0.00809243
     5	0.00812344
     6	0.00826373
     7	0.00834891
     8	0.00842046
     9	0.0085428
    10	0.00863717
    11	0.00872253
    12	0.00873479
    13	0.00877568
    14	0.0087806
    15	0.00880052
    16	0.00884505
    17	0.00885694
    18	0.00889058
    19	0.00889459
    20	0.00897622
    21	0.00899967
    22	0.00900778
    23	0.00902067
    24	0.00902122
    25	0.00905535
    26	0.00906905
    27	0.00913437
    28	0.00917389
    29	0.00924401
    30	0.00924999
    31	0.00925316
    32	0.009317
    33	0.0093362
    34	0.00942377
    35	0.00943749
    36	0.00944356
    37	0.00946505
    38	0.00950999
    39	0.00953237
    40	0.00955425
    41	0.00961444
    42	0.00962209
    43	0.00967146
    44	0.00973401
    45	0.00973409
    46	0.00975644
    47	0.0097596
    48	0.00985287
    49	0.00997188
    50	0.01004688
    51	0.01008149
    52	0.01009793
    53	0.01012917
    54	0.01014065
    55	0.01015709
    56	0.01018146
    57	0.01024739
    58	0.01031929
    59	0.0104004
    60	0.01042959
    61	0.01046963
    62	0.0104943
    63	0.01053574
    64	0.01054583
    65	0.01055161
    66	0.01059849
    67	0.01062653
    68	0.01063477
    69	0.01064436
    70	0.01067639
    71	0.01069368
    72	0.01071319
    73	0.01074459
    74	0.0107619
    75	0.01077738
    76	0.01081147
    77	0.01086386
    78	0.01088104
    79	0.01090385
    80	0.01093658
    81	0.01094015
    82	0.01103861
    83	0.0111013
    84	0.01113369
    85	0.01115324
    86	0.01141624
    87	0.01143254
    88	0.0114932
    89	0.01150455
    90	0.01152296
    91	0.01158458
    92	0.01163741
    93	0.01164781
    94	0.0116901
    95	0.01173601
    96	0.01180355
    97	0.01181593
    98	0.0118671
    99	0.01187219
   100	0.01191253
   101	0.01195166
   102	0.01198377
   103	0.0120456
   104	0.01206851
   105	0.01211305
   106	0.01213595
   107	0.01223779
   108	0.01228018
   109	0.01229433
   110	0.01237198
   111	0.01241775
   112	0.01250557
   113	0.01252691
   114	0.01256533
   115	0.01258237
   116	0.01261752
   117	0.01277084
   118	0.01279141
   119	0.01279545
   120	0.01282177
   121	0.012924
   122	0.01294411
   123	0.01294866
   124	0.012993349
   125	0.01302863
   126	0.01304976
   127	0.01327314
   128	0.01331434
   129	0.01332333
   130	0.01337896
   131	0.01347463
   132	0.01357855
   133	0.013706
   134	0.01380612
   135	0.0138569
   136	0.01387658
   137	0.01390219
   138	0.0139166
   139	0.01406073
   140	0.01408405
   141	0.01410164
   142	0.01422052
   143	0.01424328
   144	0.01440229
   145	0.0144114
   146	0.01443919
   147	0.01444054
   148	0.01444163
   149	0.01448564
   150	0.01451406
   151	0.01452506
   152	0.01452593
   153	0.01454249
   154	0.01458969
   155	0.01459446
   156	0.01460739
   157	0.01464912
   158	0.01470905
   159	0.01472404
   160	0.01500258
   161	0.0151038
   162	0.01518703
   163	0.01530524
   164	0.01537226
   165	0.01549021
   166	0.0157846
   167	0.015817
   168	0.01592203
   169	0.01597934
   170	0.01600287
   171	0.01604921
   172	0.01621709
   173	0.01632319
   174	0.01633819
   175	0.01634331
   176	0.01640556
   177	0.01650576
   178	0.01659422
   179	0.01674449
   180	0.01677493
   181	0.01700821
   182	0.01707203
   183	0.01715823
   184	0.0172194
   185	0.01723599
   186	0.01734851
   187	0.01754814
   188	0.01755089
   189	0.01763559
   190	0.01772658
   191	0.01785252
   192	0.01792272
   193	0.01816019
   194	0.01829892
   195	0.01846574
   196	0.01864564
   197	0.01870096
   198	0.01878364
   199	0.01883081
   200	0.01901331
   201	0.01901707
   202	0.0192148
   203	0.01924746
   204	0.01942716
   205	0.01944022
   206	0.01962471
   207	0.01968388
   208	0.02011385
   209	0.02016912
   210	0.02036602
   211	0.02063391
   212	0.02074835
   213	0.02075772
   214	0.02086637
   215	0.02100048
   216	0.02111783
   217	0.021201769
   218	0.0212452
   219	0.02139645
   220	0.02141642
   221	0.02144101
   222	0.02160428
   223	0.02161483
   224	0.02167334
   225	0.02178632
   226	0.02181312
   227	0.02188856
   228	0.02211356
   229	0.02221634
   230	0.02236629
   231	0.02241714
   232	0.02282268
   233	0.0231707
   234	0.02325533
   235	0.02367641
   236	0.02377953
   237	0.02381332
   238	0.02402119
   239	0.02403791
   240	0.0242406
   241	0.02445187
   242	0.02480826
   243	0.02486479
   244	0.02495095
   245	0.0249861
   246	0.02552325
   247	0.02557472
   248	0.02566489
   249	0.02594431
   250	0.02600906
   251	0.02662616
   252	0.02663042
   253	0.02674078
   254	0.02677573
   255	0.02691662
   256	0.02723364
   257	0.02737798
   258	0.02752113
   259	0.02800062
   260	0.02848625
   261	0.02851485
   262	0.02873403
   263	0.02906411
   264	0.02938812
   265	0.02978283
   266	0.0302583
   267	0.03134556
   268	0.03149673
   269	0.03222032
   270	0.03223914
   271	0.0322547
   272	0.03226814
   273	0.03236241
   274	0.03271547
   275	0.03284789
   276	0.03287143
   277	0.03287767
   278	0.03372573
   279	0.03421583
   280	0.03441967
   281	0.03464107
   282	0.03488085
   283	0.03515853
   284	0.03516602
   285	0.03520171
   286	0.03562151
   287	0.03675719
   288	0.03778392
   289	0.03805936
   290	0.03826229
   291	0.03885926
   292	0.03886804
   293	0.03896821
   294	0.03961562
   295	0.04064142
   296	0.040719
   297	0.04117135
   298	0.04139178
   299	0.04200515
   300	0.04261363
   301	0.04267785
   302	0.04293283
   303	0.04340877
   304	0.04357381
   305	0.04394354
   306	0.04521466
   307	0.04522055
   308	0.04528206
   309	0.04649921
   310	0.04652317
   311	0.0469874
   312	0.04715736
   313	0.04715765
   314	0.04763226
   315	0.04803088
   316	0.04853647
   317	0.04860202
   318	0.04924119
   319	0.04925328
   320	0.05070462
   321	0.05242721
   322	0.05354048
   323	0.05427282
   324	0.0549476
   325	0.05540984
   326	0.05543645
   327	0.06116259
   328	0.06148385
   329	0.06194034
   330	0.06231165
   331	0.06331149
   332	0.06403601
   333	0.06692427
   334	0.06808314
   335	0.06974931
   336	0.07103124
   337	0.07126414
   338	0.0733861
   339	0.07344079
   340	0.07390578
   341	0.07457721
   342	0.07659198
   343	0.07717403
   344	0.0774279
   345	0.08033831
   346	0.08260733
   347	0.08362307
   348	0.086480359
   349	0.08709131
   350	0.08802241
   351	0.09483738
   352	0.09605902
   353	0.09665783
   354	0.0971516
   355	0.09818449
   356	0.09896802
   357	0.09951117
   358	0.09992093
   359	0.09997786
   360	0.10007861
   361	0.10030674
   362	0.10086956
   363	0.10117964
   364	0.10121757
   365	0.10281743
   366	0.10307109
   367	0.10671374
   368	0.10976351
   369	0.11022728
   370	0.11403644
   371	0.11503239
   372	0.11559029
   373	0.11648703
   374	0.117484279
   375	0.12193846
   376	0.12382956
   377	0.12649473
   378	0.12853889
   379	0.13030988
   380	0.13143142
   381	0.13247347
   382	0.13409846
   383	0.13508169
   384	0.13890324
   385	0.13891752
   386	0.1392974
   387	0.14221419
   388	0.14793564
   389	0.14876393
   390	0.15401429
   391	0.15605331
   392	0.1561494
   393	0.15645264
   394	0.15871
   395	0.16705367
   396	0.16764965
   397	0.16887858
   398	0.17153553
   399	0.17516059
   400	0.17639239
   401	0.17666318
   402	0.17883681
   403	0.17935694
   404	0.18050534
   405	0.18098868
   406	0.18615575
   407	0.1942998
   408	0.20037033
   409	0.20709484
   410	0.20897384
   411	0.209551769
   412	0.21177966
   413	0.21435409
   414	0.21623348
   415	0.22005013
   416	0.238934289
   417	0.24099586
   418	0.24112561
   419	0.254599449
   420	0.26577682
   421	0.27016037
   422	0.272895339
   423	0.27327235
   424	0.2775374
   425	0.28773162
   426	0.28967558
   427	0.29357061
   428	0.295751299
   429	0.29948541
   430	0.300524339
   431	0.30642294
   432	0.30758016
   433	0.31057728
   434	0.31568447
   435	0.32284178
   436	0.32389431
   437	0.32472247
   438	0.32491822
   439	0.33029551
   440	0.33550357
   441	0.34349352
   442	0.34353479
   443	0.35448151
   444	0.37413536
   445	0.38086989
   446	0.38172188
   447	0.43591436
   448	0.45839589
   449	0.46855761
   450	0.47972725
   451	0.49004073
   452	0.5156161
   453	0.52357599
   454	0.52550227
   455	0.52897397
   456	0.52987549
   457	0.53221332
   458	0.5378452
   459	0.54404013
   460	0.54462251
   461	0.54928201
   462	0.55259421
   463	0.55332126
   464	0.56221731
   465	0.56807948
   466	0.57088829
   467	0.58815789
   468	0.60095974
   469	0.60936706
   470	0.61268298
   471	0.62051057
   472	0.62701331
   473	0.64371853
   474	0.681130459
   475	0.78000358
   476	0.8394144
   477	0.862388319
   478	0.87932438
   479	0.882222
   480	0.88816011
   481	0.90425274
   482	1.0615196
   483	1.07484138
   484	1.09687616
   485	1.120677609
   486	1.14343435
   487	1.14840507
   488	1.155351619
   489	1.16898467
   490	1.176477169
   491	1.18934598
   492	1.207353679
   493	1.27268271
   494	1.376517639
   495	1.403731249
   496	1.419313259
   497	1.421545789
   498	1.43968209
   499	1.45034446
   500	1.455582789
   501	1.484371009
   502	1.48636268
   503	1.557390839
   504	1.59199267
   505	1.606640489
   506	1.635609679
   507	1.703457099
   508	1.70635807
   509	1.81254928
   510	1.84768468
   511	1.85482853
   512	1.96829235
   513	2.025671329
   514	2.03613881
   515	2.10662451
   516	2.14387554
   517	2.188867619
   518	2.19163219
   519	2.204221029
   520	2.25411655
   521	2.337277
   522	2.347648319
   523	2.356881829
   524	2.379652219
   525	2.400512339
   526	2.460043969
   527	2.48026076
   528	2.49494988
   529	2.561845909
   530	2.5913638
   531	2.616388629
   532	2.632067899
   533	2.664078239
   534	2.677969989
   535	2.71537485
   536	2.76186253
   537	2.949113749
   538	2.95580862
   539	2.9761485
   540	3.09256006
   541	3.095750699
   542	3.106946
   543	3.160543469
   544	3.170826309
   545	3.180161919
   546	3.1825461
   547	3.184105309
   548	3.18760022
   549	3.194801459
   550	3.19492494
   551	3.259953559
   552	3.284733979
   553	3.334817989
   554	3.344971839
   555	3.355203399
   556	3.541787609
   557	3.565171059
   558	3.609254789
   559	3.609462519
   560	3.647338709
   561	3.704224709
   562	3.963808429
   563	4.005003709
   564	4.016447549
   565	4.119784939
   566	4.335741019
   567	4.375415639
   568	4.422572639
   569	4.474503219
   570	4.477969659
   571	4.520802129
   572	4.544190408
   573	4.564514689
   574	4.658307229
   575	4.791997139
   576	4.864992749
   577	4.924490729
   578	4.972015969
   579	5.000468078
   580	5.009060229
   581	5.011514949
   582	5.053966479
   583	5.082817839
   584	5.125210769
   585	5.140408999
   586	5.513790139
   587	5.621803249
   588	5.754059169
   589	5.788346508
   590	5.817771549
   591	5.895852149
   592	5.921237749
   593	5.962072849
   594	5.980381818
   595	5.999497348
   596	6.073803929
   597	6.139568738
   598	6.156672629
   599	6.172548448
   600	6.179786298
   601	6.227721289
   602	6.327531898
   603	6.334515008
   604	6.432312068
   605	6.727674718
   606	6.751918828
   607	6.927392679
   608	7.036931369
   609	7.544595618
   610	7.649484728
   611	7.715309218
   612	7.894131628
   613	8.061407048
   614	8.298506138
   615	8.546059578
   616	8.685251868
   617	8.817939448
   618	9.034728348
   619	9.106032698
   620	9.720888408
   621	9.931901487
   622	10.082126477
   623	10.083430897
   624	10.087680098
   625	10.091962598
   626	10.091969777
   627	10.093567848
   628	10.095959327
   629	10.098058818
   630	10.098744217
   631	10.101753178
   632	10.101918148
   633	10.102928517
   634	10.103127408
   635	10.103154458
   636	10.103718768
   637	10.104199408
   638	10.104422258
   639	10.104430718
   640	10.104822837
   641	10.105229288
   642	10.105881998
   643	10.106043268
   644	10.106164688
   645	10.106628538
   646	10.106698878
   647	10.106879808
   648	10.107019978
   649	10.107031278
   650	10.107348868
   651	10.107560407
   652	10.107639268
   653	10.107687108
   654	10.107881968
   655	10.108046397
   656	10.108071038
   657	10.108143428
   658	10.108144788
   659	10.108166338
   660	10.108240757
   661	10.108431627
   662	10.108595708
   663	10.108605147
   664	10.108703087
   665	10.108790308
   666	10.108791278
   667	10.108852428
   668	10.108914678
   669	10.108916917
   670	10.109279148
   671	10.109402437
   672	10.109498317
   673	10.109548957
   674	10.109648327
   675	10.109715527
   676	10.109864677
   677	10.109922508
   678	10.110115667
   679	10.110141087
   680	10.110256198
   681	10.110368988
   682	10.110480098
   683	10.110556568
   684	10.110571518
   685	10.110660568
   686	10.110673268
   687	10.110717087
   688	10.110724138
   689	10.110783628
   690	10.110843488
   691	10.110879437
   692	10.110882827
   693	10.110900807
   694	10.110965017
   695	10.111001308
   696	10.111009607
   697	10.111011478
   698	10.111154418
   699	10.111155008
   700	10.111267058
   701	10.111425918
   702	10.111437828
   703	10.111470118
   704	10.111486318
   705	10.111611527
   706	10.111665107
   707	10.111689428
   708	10.111886347
   709	10.111929337
   710	10.111954458
   711	10.111960217
   712	10.111981778
   713	10.111990668
   714	10.111996828
   715	10.112011098
   716	10.112034847
   717	10.112052638
   718	10.112056587
   719	10.112120388
   720	10.112212957
   721	10.112231377
   722	10.112239067
   723	10.112243137
   724	10.112258187
   725	10.112284977
   726	10.112344118
   727	10.112351087
   728	10.112352078
   729	10.112407937
   730	10.112410848
   731	10.112429188
   732	10.112438958
   733	10.112489968
   734	10.112497508
   735	10.112515378
   736	10.112519087
   737	10.112626567
   738	10.112640267
   739	10.112665998
   740	10.112694597
   741	10.112706758
   742	10.112727098
   743	10.112758227
   744	10.112774557
   745	10.112887437
   746	10.112917958
   747	10.112959767
   748	10.113003187
   749	10.113013128
   750	10.113025247
   751	10.113069838
   752	10.113080308
   753	10.113098418
   754	10.113118098
   755	10.113127868
   756	10.113187527
   757	10.113204318
   758	10.113262088
   759	10.113280288
   760	10.113280298
   761	10.113343957
   762	10.113345078
   763	10.113353117
   764	10.113380698
   765	10.113382398
   766	10.113388728
   767	10.113405268
   768	10.113431638
   769	10.113444858
   770	10.113484607
   771	10.113485928
   772	10.113487057
   773	10.113490278
   774	10.113492168
   775	10.113560417
   776	10.113560448
   777	10.113589168
   778	10.113665038
   779	10.113671008
   780	10.113685248
   781	10.113733477
   782	10.113780658
   783	10.113781307
   784	10.113789457
   785	10.113800897
   786	10.113811917
   787	10.113816088
   788	10.113828747
   789	10.113837168
   790	10.113838597
   791	10.113884818
   792	10.113886548
   793	10.113894817
   794	10.113911188
   795	10.113962188
   796	10.113998787
   797	10.114015538
   798	10.114063658
   799	10.114089268
   800	10.114109197
   801	10.114133838
   802	10.114148038
   803	10.114148238
   804	10.114173558
   805	10.114175818
   806	10.114179168
   807	10.114193828
   808	10.114198887
   809	10.114234857
   810	10.114282398
   811	10.114288427
   812	10.114340958
   813	10.114341318
   814	10.114401688
   815	10.114407007
   816	10.114426068
   817	10.114486087
   818	10.114508597
   819	10.114525768
   820	10.114550798
   821	10.114556927
   822	10.114572678
   823	10.114586698
   824	10.114595578
   825	10.114611478
   826	10.114629578
   827	10.114655958
   828	10.114658248
   829	10.114677928
   830	10.114679517
   831	10.114686868
   832	10.114714357
   833	10.114764028
   834	10.114769438
   835	10.114783308
   836	10.114791708
   837	10.114798047
   838	10.114806228
   839	10.114834588
   840	10.114849037
   841	10.114867358
   842	10.114880168
   843	10.114885008
   844	10.114898838
   845	10.114914468
   846	10.114928317
   847	10.114930108
   848	10.114971778
   849	10.114972387
   850	10.114983728
   851	10.114997898
   852	10.115009237
   853	10.115029008
   854	10.115045917
   855	10.115045928
   856	10.115078898
   857	10.115086067
   858	10.115109898
   859	10.115168788
   860	10.115195227
   861	10.115197298
   862	10.115208488
   863	10.115212128
   864	10.115235998
   865	10.115272098
   866	10.115344208
   867	10.115382397
   868	10.115395537
   869	10.115413128
   870	10.115429988
   871	10.115431717
   872	10.115434478
   873	10.115454588
   874	10.115505958
   875	10.115548667
   876	10.115551257
   877	10.115586378
   878	10.115619678
   879	10.115624408
   880	10.115630218
   881	10.115630448
   882	10.115633007
   883	10.115633108
   884	10.115649718
   885	10.115659518
   886	10.115664528
   887	10.115665827
   888	10.115670238
   889	10.115687558
   890	10.115706088
   891	10.115707528
   892	10.115713828
   893	10.115715288
   894	10.115753718
   895	10.115754278
   896	10.115759168
   897	10.115759277
   898	10.115782757
   899	10.115788677
   900	10.115804388
   901	10.115809568
   902	10.115837678
   903	10.115863507
   904	10.115867298
   905	10.115867478
   906	10.115875008
   907	10.115892097
   908	10.115911178
   909	10.115953878
   910	10.115962168
   911	10.115990348
   912	10.115990728
   913	10.116000307
   914	10.116025808
   915	10.116036468
   916	10.116057358
   917	10.116084257
   918	10.116108137
   919	10.116154847
   920	10.116167848
   921	10.116202117
   922	10.116216348
   923	10.116244468
   924	10.116245527
   925	10.116258428
   926	10.116305068
   927	10.116370088
   928	10.116371948
   929	10.116423188
   930	10.116439938
   931	10.116450058
   932	10.116466637
   933	10.116473978
   934	10.116476238
   935	10.116477538
   936	10.116494238
   937	10.116516857
   938	10.116526048
   939	10.116529808
   940	10.116534738
   941	10.116535668
   942	10.116547258
   943	10.116565258
   944	10.116593837
   945	10.116597497
   946	10.116638587
   947	10.116644338
   948	10.116647177
   949	10.116672337
   950	10.116708898
   951	10.116711218
   952	10.116728278
   953	10.116743158
   954	10.116794757
   955	10.116798007
   956	10.116807138
   957	10.116808158
   958	10.116811018
   959	10.116821157
   960	10.116823718
   961	10.116838518
   962	10.116843478
   963	10.116848468
   964	10.116854118
   965	10.116856168
   966	10.116860498
   967	10.116869168
   968	10.116881217
   969	10.116892638
   970	10.116902538
   971	10.116960808
   972	10.116973918
   973	10.116975538
   974	10.117016837
   975	10.117032197
   976	10.117063827
   977	10.117068187
   978	10.117088028
   979	10.117106987
   980	10.117124477
   981	10.117125218
   982	10.117140207
   983	10.117143908
   984	10.117166658
   985	10.117172308
   986	10.117172968
   987	10.117197408
   988	10.117217378
   989	10.117217598
   990	10.117225307
   991	10.117242978
   992	10.117249217
   993	10.117290308
   994	10.117310267
   995	10.117311247
   996	10.117312827
   997	10.117323398
   998	10.117333587
   999	10.117350357
  1000	10.117365787
  1001	10.117376008
  1002	10.117376127
  1003	10.117404248
  1004	10.117408598
  1005	10.117443177
  1006	10.117445598
  1007	10.117471578
  1008	10.117536778
  1009	10.117538917
  1010	10.117547558
  1011	10.117562588
  1012	10.117565607
  1013	10.117593058
  1014	10.117633838
  1015	10.117668528
  1016	10.117676978
  1017	10.117680678
  1018	10.117693607
  1019	10.117718148
  1020	10.117719648
  1021	10.117733438
  1022	10.117760117
  1023	10.117769938
  1024	10.117775497
  1025	10.117779718
  1026	10.117797318
  1027	10.117815578
  1028	10.117842988
  1029	10.117876408
  1030	10.117894047
  1031	10.117900078
  1032	10.117902348
  1033	10.117913738
  1034	10.117918068
  1035	10.117923498
  1036	10.117932607
  1037	10.117935907
  1038	10.117985648
  1039	10.117997228
  1040	10.118001757
  1041	10.118006758
  1042	10.118038158
  1043	10.118044978
  1044	10.118062048
  1045	10.118070058
  1046	10.118075818
  1047	10.118168027
  1048	10.118172878
  1049	10.118219908
  1050	10.118220898
  1051	10.118228678
  1052	10.118231848
  1053	10.118247478
  1054	10.118252748
  1055	10.118272668
  1056	10.118287347
  1057	10.118301478
  1058	10.118330628
  1059	10.118341778
  1060	10.118344358
  1061	10.118358318
  1062	10.118385538
  1063	10.118450198
  1064	10.118454528
  1065	10.118463757
  1066	10.118469487
  1067	10.118494997
  1068	10.118495427
  1069	10.118503268
  1070	10.118512688
  1071	10.118541928
  1072	10.118564447
  1073	10.118599648
  1074	10.118608167
  1075	10.118620057
  1076	10.118627937
  1077	10.118656778
  1078	10.118673697
  1079	10.118688488
  1080	10.118724948
  1081	10.118730198
  1082	10.118743048
  1083	10.118771517
  1084	10.118784148
  1085	10.118795647
  1086	10.118797008
  1087	10.118813038
  1088	10.118825327
  1089	10.118832408
  1090	10.118860177
  1091	10.118934987
  1092	10.118938488
  1093	10.118949948
  1094	10.118961907
  1095	10.118964008
  1096	10.118986828
  1097	10.118991348
  1098	10.118991578
  1099	10.118996668
  1100	10.118999648
  1101	10.119052878
  1102	10.119057718
  1103	10.119059077
  1104	10.119060948
  1105	10.119081367
  1106	10.119095288
  1107	10.119095838
  1108	10.119113578
  1109	10.119138168
  1110	10.119150128
  1111	10.119151308
  1112	10.119155048
  1113	10.119155298
  1114	10.119160828
  1115	10.119191768
  1116	10.119192257
  1117	10.119202908
  1118	10.119283518
  1119	10.119307048
  1120	10.119307128
  1121	10.119316568
  1122	10.119348007
  1123	10.119395647
  1124	10.119412758
  1125	10.119425127
  1126	10.119435907
  1127	10.119486927
  1128	10.119495468
  1129	10.119521038
  1130	10.119522527
  1131	10.119525447
  1132	10.119530727
  1133	10.119546768
  1134	10.119581447
  1135	10.119594547
  1136	10.119624907
  1137	10.119700908
  1138	10.119701937
  1139	10.119710668
  1140	10.119732848
  1141	10.119737147
  1142	10.119750327
  1143	10.119751798
  1144	10.119758298
  1145	10.119787108
  1146	10.119793487
  1147	10.119839068
  1148	10.119839578
  1149	10.119863158
  1150	10.119918488
  1151	10.119935248
  1152	10.119997637
  1153	10.120010628
  1154	10.120015878
  1155	10.120057558
  1156	10.120107758
  1157	10.120112338
  1158	10.120113977
  1159	10.120165988
  1160	10.120176617
  1161	10.120307208
  1162	10.120355247
  1163	10.120357638
  1164	10.120379237
  1165	10.120406077
  1166	10.120418717
  1167	10.120466027
  1168	10.120469988
  1169	10.120470708
  1170	10.120475478
  1171	10.120483268
  1172	10.120491618
  1173	10.120511737
  1174	10.120512887
  1175	10.120538377
  1176	10.120548967
  1177	10.120549967
  1178	10.120555158
  1179	10.120599547
  1180	10.120704108
  1181	10.120705668
  1182	10.120781368
  1183	10.120789758
  1184	10.120809967
  1185	10.120822527
  1186	10.120831707
  1187	10.120833488
  1188	10.120835587
  1189	10.120884928
  1190	10.120895868
  1191	10.120939808
  1192	10.120976017
  1193	10.121029197
  1194	10.121040527
  1195	10.121042768
  1196	10.121046707
  1197	10.121106457
  1198	10.121197178
  1199	10.121216018
  1200	10.121313018
  1201	10.121313938
  1202	10.121357357
  1203	10.121408938
  1204	10.121424518
  1205	10.121480357
  1206	10.121513817
  1207	10.121542007
  1208	10.121570737
  1209	10.121594708
  1210	10.121595748
  1211	10.121632417
  1212	10.121639758
  1213	10.121640738
  1214	10.121697617
  1215	10.121711608
  1216	10.121717808
  1217	10.121720198
  1218	10.121810647
  1219	10.121879447
  1220	10.121885067
  1221	10.121933317
  1222	10.121952707
  1223	10.121965078
  1224	10.121977447
  1225	10.122010317
  1226	10.122029948
  1227	10.122078338
  1228	10.122133687
  1229	10.122150468
  1230	10.122237587
  1231	10.122275267
  1232	10.122291398
  1233	10.122328028
  1234	10.122339018
  1235	10.122391148
  1236	10.122404258
  1237	10.122474168
  1238	10.122540858
  1239	10.122649138
  1240	10.122684917
  1241	10.122699468
  1242	10.122837268
  1243	10.122968288
  1244	10.123053428
  1245	10.123093247
  1246	10.123142038
  1247	10.123247458
  1248	10.123251048
  1249	10.123320188
  1250	10.123335877
  1251	10.123340387
  1252	10.123405698
  1253	10.123611587
  1254	10.123618218
  1255	10.123676608
  1256	10.123778827
  1257	10.123832738
  1258	10.123882527
  1259	10.123968418
  1260	10.124058548
  1261	10.124169877
  1262	10.124173388
  1263	10.124214937
  1264	10.124258597
  1265	10.124317938
  1266	10.124332787
  1267	10.124354007
  1268	10.124612398
  1269	10.124864438
  1270	10.124895187
  1271	10.124938218
  1272	10.124943678
  1273	10.124968258
  1274	10.125068657
  1275	10.125127178
  1276	10.125177777
  1277	10.125211757
  1278	10.125357388
  1279	10.125407887
  1280	10.125412518
  1281	10.125580657
  1282	10.125724828
  1283	10.125869097
  1284	10.125871008
  1285	10.125944317
  1286	10.126024897
  1287	10.126032907
  1288	10.126184618
  1289	10.126470967
  1290	10.126662107
  1291	10.126701427
  1292	10.126753568
  1293	10.126788157
  1294	10.127025228
  1295	10.127147937
  1296	10.127217228
  1297	10.127235077
  1298	10.127297238
  1299	10.127380058
  1300	10.127479357
  1301	10.127686318
  1302	10.127741898
  1303	10.127747738
  1304	10.127748327
  1305	10.127810038
  1306	10.127927727
  1307	10.127956517
  1308	10.128150707
  1309	10.128198298
  1310	10.128214898
  1311	10.128293608
  1312	10.128490867
  1313	10.128595757
  1314	10.128737298
  1315	10.128747478
  1316	10.129065707
  1317	10.129114978
  1318	10.129441928
  1319	10.129504837
  1320	10.129644038
  1321	10.129879818
  1322	10.129902307
  1323	10.129969047
  1324	10.130056268
  1325	10.130625417
  1326	10.130816688
  1327	10.130896848
  1328	10.131176417
  1329	10.131360797
  1330	10.131413618
  1331	10.132822188
  1332	10.133063387
  1333	10.133511528
  1334	10.134379908
  1335	10.134883077
  1336	10.135207098
  1337	10.136182838
  1338	10.136291448
  1339	10.136370378
  1340	10.136414618
  1341	10.136698268
  1342	10.136839848
  1343	10.137638558
  1344	10.137847838
  1345	10.137953527
  1346	10.138054308
  1347	10.138198178
  1348	10.138428677
  1349	10.138446957
  1350	10.138702988
  1351	10.139285508
  1352	10.139421358
  1353	10.139477938
  1354	10.139603168
  1355	10.139740898
  1356	10.139743778
  1357	10.139783228
  1358	10.139887487
  1359	10.139915038
  1360	10.140037808
  1361	10.140226368
  1362	10.140269118
  1363	10.140374908
  1364	10.140430218
  1365	10.140492338
  1366	10.140526008
  1367	10.140744688
  1368	10.140751838
  1369	10.140754507
  1370	10.141171308
  1371	10.141532048
  1372	10.141753088
  1373	10.141920788
  1374	10.142059548
  1375	10.142149868
  1376	10.142243078
  1377	10.142284238
  1378	10.142285367
  1379	10.142323887
  1380	10.142454878
  1381	10.142809958
  1382	10.142884098
  1383	10.142957518
  1384	10.143410968
  1385	10.143590108
  1386	10.143620247
  1387	10.143776088
  1388	10.143936378
  1389	10.144047788
  1390	10.144057418
  1391	10.144204108
  1392	10.144319908
  1393	10.144747298
  1394	10.144857708
  1395	10.144970878
  1396	10.145026658
  1397	10.145072968
  1398	10.145114968
  1399	10.145195338
  1400	10.145602738
  1401	10.145967758
  1402	10.145988018
  1403	10.146197068
  1404	10.146378618
  1405	10.146452238
  1406	10.147101818
  1407	10.147216528
  1408	10.147275208
  1409	10.148081258
  1410	10.148468248
  1411	10.148611058
  1412	10.149278668
  1413	10.149432738
  1414	10.149642627
  1415	10.150254917
  1416	10.150633277
  1417	10.150814328
  1418	10.151048618
  1419	10.151490498
  1420	10.151599178
  1421	10.151783308
  1422	10.152679208
  1423	10.153150218
  1424	10.153318138
  1425	10.153949218
  1426	10.154555607
  1427	10.154654408
  1428	10.156034908

